Improved Implementation of Point Location in General Two-Dimensional Subdivisions

We present a major revamp of the point-location data structure for general two-dimensional subdivisions via randomized incremental construction, implemented in CGAL, the Computational Geometry Algorithms Library. We can now guarantee that the constructed directed acyclic graph G is of linear size and provides logarithmic query time. Via the construction of the Voronoi diagram for a given point set S of size n, this also enables nearest-neighbor queries in guaranteed O(log n) time. Another major innovation is the support of general unbounded subdivisions as well as subdivisions of two-dimensional parametric surfaces such as spheres, tori, cylinders. The implementation is exact, complete, and general, i.e., it can also handle non-linear subdivisions. Like the previous version, the data structure supports modifications of the subdivision, such as insertions and deletions of edges, after the initial preprocessing. A major challenge is to retain the expected O(n log n) preprocessing time while providing the above (deterministic) space and query-time guarantees. We describe an efficient preprocessing algorithm, which explicitly verifies the length L of the longest query path in O(n log n) time. However, instead of using L, our implementation is based on the depth D of G. Although we prove that the worst case ratio of D and L is Theta(n/log n), we conjecture, based on our experimental results, that this solution achieves expected O(n log n) preprocessing time.

==> bench/DL_ratio/OLD/vor_on_circle_sites.txt <==
<-- name num_of_edges avg_ratio min_ratio max_ratio -->
50_sites 98 1.01 1 1.05
100_sites 198 1 1 1
300_sites 598 1.00625 1 1.03125
500_sites 998 1 1 1
1000_sites 1998 1 1 1
5000_sites 10068 1 1 1
10000_sites 22812 1.072159016 1 1.2
50000_sites 139084 1.182149415 1.067567568 1.263888889
100000_sites 287214 1.15026548 1.023529412 1.2375


==> bench/DL_ratio/OLD/vor_random_sites.txt <==
<-- name num_of_edges avg_ratio min_ratio max_ratio -->
50_sites 98 1.01 1 1.05
100_sites 198 1.028379416 1 1.064516129
300_sites 598 1.026021505 1 1.064516129
500_sites 998 1.011111111 1 1.055555556
1000_sites 1998 1.0242741 1 1.073170732
5000_sites 10068 1.04938554 1 1.102040816
10000_sites 22812 1.061735623 1.032786885 1.083333333
50000_sites 139084 1.086962173 1.044117647 1.126984127
100000_sites 287214 1.082730337 1.04 1.117647059


==> bench/results/DH_auto_bench_6_20_7.txt <==
OUTPUT exmaple DH:  BENCH: k scenario_ind n(2^k) avg_build_for_k+s avg_query_for_k+s  min_query_for_k+s  max_query_for_k+s

k(n): 6(64)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0 45.773 0 0.016
        i: 1 : 0 45.671 0 0.016
        i: 2 : 0 45.447 0 0.016
        i: 3 : 0 45.443 0 0.016
        i: 4 : 0 45.145 0 0.016
        i: 5 : 0 45.008 0 0.016
        i: 6 : 0 45.134 0 0.016
      Summary for k,r: 6,0
      BENCH-INNER: 0 45.3744 0 0.016
  Summary for k 6 in scenario 0 over 1 rounds: 
  BENCH: 6 0 64 0 45.3744 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0 8.396 0 0.016
        i: 1 : 0 8.189 0 0.016
        i: 2 : 0 8.176 0 0.016
        i: 3 : 0 8.298 0 0.016
        i: 4 : 0 8.267 0 0.016
        i: 5 : 0 8.346 0 0.016
        i: 6 : 0 8.47 0 0.016
      Summary for k,r: 6,0
      BENCH-INNER: 0 8.306 0 0.016
    r: 1, seed: 5
        i: 0 : 0 9.097 0 0.016
        i: 1 : 0 9.11 0 0.016
        i: 2 : 0 8.892 0 0.016
        i: 3 : 0 8.832 0 0.016
        i: 4 : 0 8.815 0 0.016
        i: 5 : 0 8.846 0 0.016
        i: 6 : 0 8.892 0 0.016
      Summary for k,r: 6,1
      BENCH-INNER: 0 8.92629 0 0.016
    r: 2, seed: 6
        i: 0 : 0 8.785 0 0.016
        i: 1 : 0.0150001 8.83 0 0.016
        i: 2 : 0 8.813 0 0.016
        i: 3 : 0 8.798 0 0.016
        i: 4 : 0 8.829 0 0.016
        i: 5 : 0 8.782 0 0.016
        i: 6 : 0 8.753 0 0.016
      Summary for k,r: 6,2
      BENCH-INNER: 0.00214287 8.79857 0 0.016
    r: 3, seed: 7
        i: 0 : 0 9.188 0 0.016
        i: 1 : 0 9.158 0 0.016
        i: 2 : 0 9.143 0 0.016
        i: 3 : 0 9.22 0 0.016
        i: 4 : 0 9.11 0 0.016
        i: 5 : 0 9.128 0 0.016
        i: 6 : 0 9.204 0 0.016
      Summary for k,r: 6,3
      BENCH-INNER: 0 9.16443 0 0.016
    r: 4, seed: 8
        i: 0 : 0 8.143 0 0.016
        i: 1 : 0 8.143 0 0.016
        i: 2 : 0 8.08 0 0.016
        i: 3 : 0 8.082 0 0.016
        i: 4 : 0 8.047 0 0.016
        i: 5 : 0 8.005 0 0.016
        i: 6 : 0.0149999 8.082 0 0.016
      Summary for k,r: 6,4
      BENCH-INNER: 0.00214284 8.08314 0 0.016
    r: 5, seed: 9
        i: 0 : 0 8.797 0 0.016
        i: 1 : 0 8.752 0 0.016
        i: 2 : 0 8.799 0 0.016
        i: 3 : 0 8.798 0 0.016
        i: 4 : 0 8.751 0 0.016
        i: 5 : 0 8.812 0 0.016
        i: 6 : 0 8.831 0 0.016
      Summary for k,r: 6,5
      BENCH-INNER: 0 8.79143 0 0.016
    r: 6, seed: 10
        i: 0 : 0 9.063 0 0.016
        i: 1 : 0 9.08 0 0.016
        i: 2 : 0 8.985 0 0.016
        i: 3 : 0 9.019 0 0.016
        i: 4 : 0 9.049 0 0.016
        i: 5 : 0 9.096 0 0.016
        i: 6 : 0 9.062 0 0.016
      Summary for k,r: 6,6
      BENCH-INNER: 0 9.05057 0 0.016
    r: 7, seed: 11
        i: 0 : 0 8.798 0 0.016
        i: 1 : 0 8.752 0 0.016
        i: 2 : 0 8.845 0 0.016
        i: 3 : 0 8.828 0 0.016
        i: 4 : 0.016 8.798 0 0.016
        i: 5 : 0 8.799 0 0.016
        i: 6 : 0 8.83 0 0.016
      Summary for k,r: 6,7
      BENCH-INNER: 0.00228572 8.80714 0 0.016
    r: 8, seed: 12
        i: 0 : 0.016 8.844 0 0.016
        i: 1 : 0 8.862 0 0.016
        i: 2 : 0 8.844 0 0.016
        i: 3 : 0 8.863 0 0.016
        i: 4 : 0 8.862 0 0.016
        i: 5 : 0.0150001 8.847 0 0.016
        i: 6 : 0 8.86 0 0.016
      Summary for k,r: 6,8
      BENCH-INNER: 0.00442859 8.85457 0 0.016
    r: 9, seed: 13
        i: 0 : 0 8.859 0 0.016
        i: 1 : 0 8.877 0 0.016
        i: 2 : 0 8.892 0 0.016
        i: 3 : 0 8.907 0 0.016
        i: 4 : 0 8.877 0 0.016
        i: 5 : 0 8.925 0 0.016
        i: 6 : 0 8.874 0 0.016
      Summary for k,r: 6,9
      BENCH-INNER: 0 8.88729 0 0.016
  Summary for k 6 in scenario 1 over 10 rounds: 
  BENCH: 6 1 64 0.0011 8.76694 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.0159998 46.051 0 0.016
        i: 1 : 0 46.098 0 0.016
        i: 2 : 0 46.097 0 0.016
        i: 3 : 0.0150001 46.271 0 0.016
        i: 4 : 0 46.113 0 0.016
        i: 5 : 0.0159998 46.097 0 0.016
        i: 6 : 0.016 46.128 0 0.016
      Summary for k,r: 6,0
      BENCH-INNER: 0.00899996 46.1221 0 0.016
    r: 1, seed: 5
        i: 0 : 0.016 46.144 0 0.016
        i: 1 : 0 46.145 0 0.016
        i: 2 : 0 46.116 0 0.016
        i: 3 : 0 46.084 0 0.016
        i: 4 : 0 46.069 0 0.016
        i: 5 : 0.016 46.098 0 0.016
        i: 6 : 0 46.129 0 0.016
      Summary for k,r: 6,1
      BENCH-INNER: 0.00457144 46.1121 0 0.016
    r: 2, seed: 6
        i: 0 : 0.016 46.097 0 0.016
        i: 1 : 0 46.145 0 0.016
        i: 2 : 0 46.116 0 0.016
        i: 3 : 0 46.176 0 0.016
        i: 4 : 0 46.082 0 0.016
        i: 5 : 0.016 46.1 0 0.016
        i: 6 : 0 46.115 0 0.016
      Summary for k,r: 6,2
      BENCH-INNER: 0.00457144 46.1187 0 0.016
    r: 3, seed: 7
        i: 0 : 0 46.128 0 0.016
        i: 1 : 0.016 46.114 0 0.016
        i: 2 : 0 46.128 0 0.016
        i: 3 : 0.016 46.13 0 0.016
        i: 4 : 0 46.098 0 0.016
        i: 5 : 0 46.097 0 0.016
        i: 6 : 0 46.081 0 0.016
      Summary for k,r: 6,3
      BENCH-INNER: 0.00457144 46.1109 0 0.016
    r: 4, seed: 8
        i: 0 : 0 46.131 0 0.016
        i: 1 : 0 46.082 0 0.016
        i: 2 : 0 46.112 0 0.016
        i: 3 : 0.016 46.114 0 0.016
        i: 4 : 0 46.145 0 0.016
        i: 5 : 0.016 46.13 0 0.016
        i: 6 : 0 46.067 0 0.016
      Summary for k,r: 6,4
      BENCH-INNER: 0.00457144 46.1116 0 0.016
    r: 5, seed: 9
        i: 0 : 0 46.131 0 0.016
        i: 1 : 0 46.114 0 0.016
        i: 2 : 0 46.114 0 0.016
        i: 3 : 0 46.113 0 0.016
        i: 4 : 0 46.099 0 0.016
        i: 5 : 0.0149999 46.192 0 0.016
        i: 6 : 0.016 46.128 0 0.016
      Summary for k,r: 6,5
      BENCH-INNER: 0.00442856 46.1273 0 0.016
    r: 6, seed: 10
        i: 0 : 0.0150001 46.051 0 0.016
        i: 1 : 0 46.129 0 0.016
        i: 2 : 0 46.13 0 0.016
        i: 3 : 0 46.083 0 0.016
        i: 4 : 0 46.083 0 0.016
        i: 5 : 0 46.114 0 0.016
        i: 6 : 0 46.13 0 0.016
      Summary for k,r: 6,6
      BENCH-INNER: 0.00214287 46.1029 0 0.016
    r: 7, seed: 11
        i: 0 : 0.016 46.065 0 0.016
        i: 1 : 0.016 46.112 0 0.016
        i: 2 : 0 46.129 0 0.016
        i: 3 : 0 46.003 0 0.016
        i: 4 : 0 46.052 0 0.016
        i: 5 : 0 46.161 0 0.016
        i: 6 : 0.0149999 46.098 0 0.016
      Summary for k,r: 6,7
      BENCH-INNER: 0.00671428 46.0886 0 0.016
    r: 8, seed: 12
        i: 0 : 0 46.082 0 0.016
        i: 1 : 0.016 46.067 0 0.016
        i: 2 : 0 46.084 0 0.016
        i: 3 : 0 46.084 0 0.016
        i: 4 : 0.016 46.051 0 0.016
        i: 5 : 0 46.101 0 0.016
        i: 6 : 0 46.113 0 0.016
      Summary for k,r: 6,8
      BENCH-INNER: 0.00457144 46.0831 0 0.016
    r: 9, seed: 13
        i: 0 : 0 46.067 0 0.016
        i: 1 : 0 46.147 0 0.016
        i: 2 : 0.0149999 46.099 0 0.016
        i: 3 : 0 46.77 0 0.016
        i: 4 : 0 46.814 0 0.016
        i: 5 : 0 46.13 0 0.016
        i: 6 : 0.0150001 46.099 0 0.016
      Summary for k,r: 6,9
      BENCH-INNER: 0.00428571 46.3037 0 0.016
  Summary for k 6 in scenario 2 over 10 rounds: 
  BENCH: 6 2 64 0.00494286 46.1281 0 0.016
k(n): 7(128)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.0149999 21.497 0 0.016
        i: 1 : 0 21.464 0 0.016
        i: 2 : 0 21.433 0 0.016
        i: 3 : 0.0150001 21.559 0 0.016
        i: 4 : 0.016 21.45 0 0.016
        i: 5 : 0 21.467 0 0.016
        i: 6 : 0 21.467 0 0.016
      Summary for k,r: 7,0
      BENCH-INNER: 0.00657143 21.4767 0 0.016
  Summary for k 7 in scenario 0 over 1 rounds: 
  BENCH: 7 0 128 0.00657143 21.4767 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0 9.5 0 0.016
        i: 1 : 0 9.437 0 0.016
        i: 2 : 0 9.563 0 0.016
        i: 3 : 0 9.547 0 0.016
        i: 4 : 0.0149999 9.532 0 0.016
        i: 5 : 0 9.579 0 0.016
        i: 6 : 0 9.578 0 0.016
      Summary for k,r: 7,0
      BENCH-INNER: 0.00214284 9.53371 0 0.016
    r: 1, seed: 5
        i: 0 : 0 10.202 0 0.016
        i: 1 : 0 10.186 0 0.016
        i: 2 : 0 10.203 0 0.016
        i: 3 : 0.016 10.217 0 0.016
        i: 4 : 0 10.188 0 0.016
        i: 5 : 0 10.157 0 0.016
        i: 6 : 0.0150001 10.157 0 0.016
      Summary for k,r: 7,1
      BENCH-INNER: 0.00442859 10.1871 0 0.016
    r: 2, seed: 6
        i: 0 : 0 10.156 0 0.016
        i: 1 : 0 10.06 0 0.016
        i: 2 : 0 10.107 0 0.016
        i: 3 : 0 10.079 0 0.016
        i: 4 : 0.016 10.109 0 0.016
        i: 5 : 0 10.217 0 0.016
        i: 6 : 0 10.11 0 0.016
      Summary for k,r: 7,2
      BENCH-INNER: 0.00228572 10.1197 0 0.016
    r: 3, seed: 7
        i: 0 : 0 9.75 0 0.016
        i: 1 : 0 9.704 0 0.016
        i: 2 : 0 9.735 0 0.016
        i: 3 : 0 9.797 0 0.016
        i: 4 : 0 9.766 0 0.016
        i: 5 : 0 9.673 0 0.016
        i: 6 : 0 9.75 0 0.016
      Summary for k,r: 7,3
      BENCH-INNER: 0 9.73929 0 0.016
    r: 4, seed: 8
        i: 0 : 0 9.672 0 0.016
        i: 1 : 0 9.642 0 0.016
        i: 2 : 0 9.626 0 0.016
        i: 3 : 0 9.641 0 0.016
        i: 4 : 0 9.64 0 0.016
        i: 5 : 0.0150001 9.61 0 0.016
        i: 6 : 0 9.643 0 0.016
      Summary for k,r: 7,4
      BENCH-INNER: 0.00214287 9.63914 0 0.016
    r: 5, seed: 9
        i: 0 : 0 10.188 0 0.016
        i: 1 : 0 10.093 0 0.016
        i: 2 : 0 10.172 0 0.016
        i: 3 : 0 10.17 0 0.016
        i: 4 : 0 10.204 0 0.016
        i: 5 : 0 10.172 0 0.016
        i: 6 : 0 10.125 0 0.016
      Summary for k,r: 7,5
      BENCH-INNER: 0 10.1606 0 0.016
    r: 6, seed: 10
        i: 0 : 0 9.562 0 0.016
        i: 1 : 0 9.64 0 0.016
        i: 2 : 0 9.625 0 0.016
        i: 3 : 0 9.593 0 0.016
        i: 4 : 0 9.595 0 0.016
        i: 5 : 0 9.562 0 0.016
        i: 6 : 0 9.656 0 0.016
      Summary for k,r: 7,6
      BENCH-INNER: 0 9.60471 0 0.016
    r: 7, seed: 11
        i: 0 : 0 9.719 0 0.016
        i: 1 : 0 9.704 0 0.016
        i: 2 : 0 9.702 0 0.016
        i: 3 : 0 9.643 0 0.016
        i: 4 : 0 9.704 0 0.016
        i: 5 : 0 9.639 0 0.016
        i: 6 : 0 9.673 0 0.016
      Summary for k,r: 7,7
      BENCH-INNER: 0 9.68343 0 0.016
    r: 8, seed: 12
        i: 0 : 0 10.141 0 0.016
        i: 1 : 0 10.155 0 0.016
        i: 2 : 0 10.172 0 0.016
        i: 3 : 0 10.218 0 0.016
        i: 4 : 0 10.173 0 0.016
        i: 5 : 0 10.218 0 0.016
        i: 6 : 0 10.202 0 0.016
      Summary for k,r: 7,8
      BENCH-INNER: 0 10.1827 0 0.016
    r: 9, seed: 13
        i: 0 : 0 10.42 0 0.016
        i: 1 : 0 10.405 0 0.016
        i: 2 : 0 10.466 0 0.016
        i: 3 : 0 10.423 0 0.016
        i: 4 : 0 10.484 0 0.016
        i: 5 : 0 10.499 0 0.016
        i: 6 : 0 10.498 0 0.016
      Summary for k,r: 7,9
      BENCH-INNER: 0 10.4564 0 0.016
  Summary for k 7 in scenario 1 over 10 rounds: 
  BENCH: 7 1 128 0.0011 9.93069 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0 89.81 0 0.016
        i: 1 : 0.016 89.168 0 0.016
        i: 2 : 0.0159998 89.154 0 0.016
        i: 3 : 0.016 89.186 0 0.016
        i: 4 : 0.016 89.155 0 0.016
        i: 5 : 0.0150001 89.169 0 0.016
        i: 6 : 0.016 89.138 0 0.016
      Summary for k,r: 7,0
      BENCH-INNER: 0.0135714 89.2543 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0150001 88.968 0 0.016
        i: 1 : 0 88.861 0 0.016
        i: 2 : 0.016 88.951 0 0.016
        i: 3 : 0.0150001 88.92 0 0.016
        i: 4 : 0.0150001 88.906 0 0.016
        i: 5 : 0.016 88.858 0 0.016
        i: 6 : 0.0150001 89.498 0 0.016
      Summary for k,r: 7,1
      BENCH-INNER: 0.0131429 88.9946 0 0.016
    r: 2, seed: 6
        i: 0 : 0 89.732 0 0.016
        i: 1 : 0.016 89.203 0 0.016
        i: 2 : 0 89.28 0 0.016
        i: 3 : 0 89.235 0 0.016
        i: 4 : 0.0159998 89.248 0 0.016
        i: 5 : 0 89.296 0 0.016
        i: 6 : 0.0149999 89.248 0 0.016
      Summary for k,r: 7,2
      BENCH-INNER: 0.00671424 89.3203 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0150001 88.735 0 0.016
        i: 1 : 0.016 88.749 0 0.016
        i: 2 : 0.016 88.733 0 0.016
        i: 3 : 0.016 88.717 0 0.016
        i: 4 : 0.016 88.701 0 0.016
        i: 5 : 0.016 88.734 0 0.016
        i: 6 : 0.0150001 88.749 0 0.016
      Summary for k,r: 7,3
      BENCH-INNER: 0.0157143 88.7311 0 0.016
    r: 4, seed: 8
        i: 0 : 0.016 88.78 0 0.016
        i: 1 : 0.0150001 88.781 0 0.016
        i: 2 : 0.0150001 88.779 0 0.016
        i: 3 : 0.0150001 88.795 0 0.016
        i: 4 : 0.016 88.872 0 0.016
        i: 5 : 0 88.75 0 0.016
        i: 6 : 0 88.81 0 0.016
      Summary for k,r: 7,4
      BENCH-INNER: 0.0110001 88.7953 0 0.016
    r: 5, seed: 9
        i: 0 : 0.016 88.873 0 0.016
        i: 1 : 0 88.905 0 0.016
        i: 2 : 0.0159998 88.842 0 0.016
        i: 3 : 0 88.859 0 0.016
        i: 4 : 0.016 88.842 0 0.016
        i: 5 : 0.016 88.795 0 0.016
        i: 6 : 0.016 88.842 0 0.016
      Summary for k,r: 7,5
      BENCH-INNER: 0.0114286 88.8511 0 0.016
    r: 6, seed: 10
        i: 0 : 0 53.072 0 0.016
        i: 1 : 0.016 53.054 0 0.016
        i: 2 : 0 53.071 0 0.016
        i: 3 : 0.016 53.039 0 0.016
        i: 4 : 0.016 53.007 0 0.016
        i: 5 : 0 53.073 0 0.016
        i: 6 : 0.0159998 53.057 0 0.016
      Summary for k,r: 7,6
      BENCH-INNER: 0.00914284 53.0533 0 0.016
    r: 7, seed: 11
        i: 0 : 0 88.982 0 0.016
        i: 1 : 0.016 88.938 0 0.016
        i: 2 : 0.016 88.999 0 0.016
        i: 3 : 0.0150001 89.062 0 0.016
        i: 4 : 0 88.984 0 0.016
        i: 5 : 0.0149999 88.997 0 0.016
        i: 6 : 0.0149999 88.984 0 0.016
      Summary for k,r: 7,7
      BENCH-INNER: 0.011 88.9923 0 0.016
    r: 8, seed: 12
        i: 0 : 0 57.954 0 0.016
        i: 1 : 0 58.033 0 0.016
        i: 2 : 0 58.017 0 0.016
        i: 3 : 0.016 58.033 0 0.016
        i: 4 : 0 58.015 0 0.016
        i: 5 : 0 58.064 0 0.016
        i: 6 : 0 58.032 0 0.016
      Summary for k,r: 7,8
      BENCH-INNER: 0.00228572 58.0211 0 0.016
    r: 9, seed: 13
        i: 0 : 0 49.062 0 0.016
        i: 1 : 0 49.062 0 0.016
        i: 2 : 0.016 49.062 0 0.016
        i: 3 : 0.016 49.031 0 0.016
        i: 4 : 0 49.032 0 0.016
        i: 5 : 0.016 49.077 0 0.016
        i: 6 : 0 49.045 0 0.016
      Summary for k,r: 7,9
      BENCH-INNER: 0.00685716 49.053 0 0.016
  Summary for k 7 in scenario 2 over 10 rounds: 
  BENCH: 7 2 128 0.0100857 78.3066 0 0.016
k(n): 8(256)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0 21.56 0 0.016
        i: 1 : 0.0149999 21.576 0 0.016
        i: 2 : 0.0149999 21.558 0 0.016
        i: 3 : 0 21.59 0 0.016
        i: 4 : 0 21.529 0 0.016
        i: 5 : 0 21.496 0 0.016
        i: 6 : 0 21.544 0 0.016
      Summary for k,r: 8,0
      BENCH-INNER: 0.00428568 21.5504 0 0.016
  Summary for k 8 in scenario 0 over 1 rounds: 
  BENCH: 8 0 256 0.00428568 21.5504 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0 11.199 0 0.016
        i: 1 : 0 11.295 0 0.016
        i: 2 : 0 11.187 0 0.016
        i: 3 : 0 11.249 0 0.016
        i: 4 : 0 11.263 0 0.016
        i: 5 : 0 11.262 0 0.016
        i: 6 : 0 11.249 0 0.016
      Summary for k,r: 8,0
      BENCH-INNER: 0 11.2434 0 0.016
    r: 1, seed: 5
        i: 0 : 0 11.451 0 0.016
        i: 1 : 0 11.466 0 0.016
        i: 2 : 0 11.481 0 0.016
        i: 3 : 0.016 11.466 0 0.016
        i: 4 : 0 11.528 0 0.016
        i: 5 : 0 11.482 0 0.016
        i: 6 : 0.016 11.436 0 0.016
      Summary for k,r: 8,1
      BENCH-INNER: 0.00457144 11.4729 0 0.016
    r: 2, seed: 6
        i: 0 : 0.0149999 11.685 0 0.016
        i: 1 : 0 11.669 0 0.016
        i: 2 : 0 11.606 0 0.016
        i: 3 : 0.0159998 11.685 0 0.016
        i: 4 : 0 11.701 0 0.016
        i: 5 : 0 11.669 0 0.016
        i: 6 : 0 11.732 0 0.016
      Summary for k,r: 8,2
      BENCH-INNER: 0.00442852 11.6781 0 0.016
    r: 3, seed: 7
        i: 0 : 0 11.56 0 0.016
        i: 1 : 0 11.623 0 0.016
        i: 2 : 0 11.56 0 0.016
        i: 3 : 0 11.497 0 0.016
        i: 4 : 0 11.59 0 0.016
        i: 5 : 0.016 11.607 0 0.016
        i: 6 : 0 11.56 0 0.016
      Summary for k,r: 8,3
      BENCH-INNER: 0.00228572 11.571 0 0.016
    r: 4, seed: 8
        i: 0 : 0 11.684 0 0.016
        i: 1 : 0.0159998 11.684 0 0.016
        i: 2 : 0 11.668 0 0.016
        i: 3 : 0 11.655 0 0.016
        i: 4 : 0 11.715 0 0.016
        i: 5 : 0 11.686 0 0.016
        i: 6 : 0 11.67 0 0.016
      Summary for k,r: 8,4
      BENCH-INNER: 0.00228568 11.6803 0 0.016
    r: 5, seed: 9
        i: 0 : 0 11.592 0 0.016
        i: 1 : 0 11.623 0 0.016
        i: 2 : 0 11.622 0 0.016
        i: 3 : 0.0149999 11.59 0 0.016
        i: 4 : 0 11.607 0 0.016
        i: 5 : 0 11.606 0 0.016
        i: 6 : 0 11.59 0 0.016
      Summary for k,r: 8,5
      BENCH-INNER: 0.00214284 11.6043 0 0.016
    r: 6, seed: 10
        i: 0 : 0 10.841 0 0.016
        i: 1 : 0 10.797 0 0.016
        i: 2 : 0.0150001 10.766 0 0.016
        i: 3 : 0 10.809 0 0.016
        i: 4 : 0 10.811 0 0.016
        i: 5 : 0.0150001 10.78 0 0.016
        i: 6 : 0.0150001 10.796 0 0.016
      Summary for k,r: 8,6
      BENCH-INNER: 0.00642862 10.8 0 0.016
    r: 7, seed: 11
        i: 0 : 0 12.044 0 0.016
        i: 1 : 0 12.044 0 0.016
        i: 2 : 0.0149999 12.028 0 0.016
        i: 3 : 0 11.998 0 0.016
        i: 4 : 0 12.061 0 0.016
        i: 5 : 0 12.011 0 0.016
        i: 6 : 0 11.923 0 0.016
      Summary for k,r: 8,7
      BENCH-INNER: 0.00214284 12.0156 0 0.016
    r: 8, seed: 12
        i: 0 : 0 11.81 0 0.016
        i: 1 : 0 11.762 0 0.016
        i: 2 : 0.0150001 11.811 0 0.016
        i: 3 : 0 11.809 0 0.016
        i: 4 : 0 11.793 0 0.016
        i: 5 : 0.016 11.793 0 0.016
        i: 6 : 0.0149999 11.873 0 0.016
      Summary for k,r: 8,8
      BENCH-INNER: 0.00657143 11.8073 0 0.016
    r: 9, seed: 13
        i: 0 : 0 11.873 0 0.016
        i: 1 : 0 11.855 0 0.016
        i: 2 : 0 11.84 0 0.016
        i: 3 : 0 11.826 0 0.016
        i: 4 : 0 11.84 0 0.016
        i: 5 : 0 11.781 0 0.016
        i: 6 : 0 11.81 0 0.016
      Summary for k,r: 8,9
      BENCH-INNER: 0 11.8321 0 0.016
  Summary for k 8 in scenario 1 over 10 rounds: 
  BENCH: 8 1 256 0.00308571 11.5705 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0 102.4 0 0.016
        i: 1 : 0.0150001 102.931 0 0.016
        i: 2 : 0 102.417 0 0.016
        i: 3 : 0.0149999 102.492 0 0.016
        i: 4 : 0.016 102.462 0 0.016
        i: 5 : 0.0150001 102.415 0 0.016
        i: 6 : 0.0159998 102.476 0 0.016
      Summary for k,r: 8,0
      BENCH-INNER: 0.011 102.513 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0159998 174.052 0 0.016
        i: 1 : 0.0150001 174.113 0 0.016
        i: 2 : 0.016 174.036 0 0.016
        i: 3 : 0.0150001 174.065 0 0.016
        i: 4 : 0.016 174.129 0 0.016
        i: 5 : 0.0150001 174.176 0 0.016
        i: 6 : 0.016 174.081 0 0.016
      Summary for k,r: 8,1
      BENCH-INNER: 0.0155715 174.093 0 0.016
    r: 2, seed: 6
        i: 0 : 0.0150001 106.487 0 0.016
        i: 1 : 0 105.439 0 0.016
        i: 2 : 0.016 105.535 0 0.016
        i: 3 : 0 105.426 0 0.016
        i: 4 : 0.016 105.44 0 0.016
        i: 5 : 0.016 105.503 0 0.016
        i: 6 : 0.016 105.471 0 0.016
      Summary for k,r: 8,2
      BENCH-INNER: 0.0112857 105.614 0 0.016
    r: 3, seed: 7
        i: 0 : 0.016 102.398 0 0.016
        i: 1 : 0 102.46 0 0.016
        i: 2 : 0 102.415 0 0.016
        i: 3 : 0.016 102.399 0 0.016
        i: 4 : 0 102.414 0 0.016
        i: 5 : 0.0159998 102.431 0 0.016
        i: 6 : 0.0150001 102.508 0 0.016
      Summary for k,r: 8,3
      BENCH-INNER: 0.00899999 102.432 0 0.016
    r: 4, seed: 8
        i: 0 : 0.0150001 174.143 0 0.016
        i: 1 : 0.0149999 174.159 0 0.016
        i: 2 : 0.016 174.174 0 0.016
        i: 3 : 0.016 174.099 0 0.016
        i: 4 : 0.016 174.079 0 0.016
        i: 5 : 0.016 174.097 0 0.016
        i: 6 : 0.016 174.16 0 0.016
      Summary for k,r: 8,4
      BENCH-INNER: 0.0157143 174.13 0 0.016
    r: 5, seed: 9
        i: 0 : 0.016 66.816 0 0.016
        i: 1 : 0.0149999 66.768 0 0.016
        i: 2 : 0.016 66.815 0 0.016
        i: 3 : 0.0149999 66.785 0 0.016
        i: 4 : 0.016 66.784 0 0.016
        i: 5 : 0.016 66.704 0 0.016
        i: 6 : 0 66.846 0 0.016
      Summary for k,r: 8,5
      BENCH-INNER: 0.0134286 66.7883 0 0.016
    r: 6, seed: 10
        i: 0 : 0.016 103.648 0 0.016
        i: 1 : 0.0149999 103.694 0 0.016
        i: 2 : 0.016 103.662 0 0.016
        i: 3 : 0.0159998 103.616 0 0.016
        i: 4 : 0 103.71 0 0.016
        i: 5 : 0 103.615 0 0.016
        i: 6 : 0.0149999 103.649 0 0.016
      Summary for k,r: 8,6
      BENCH-INNER: 0.0111428 103.656 0 0.016
    r: 7, seed: 11
        i: 0 : 0.016 177.058 0 0.016
        i: 1 : 0.016 177.06 0 0.016
        i: 2 : 0.0150001 177.091 0 0.016
        i: 3 : 0.016 177.093 0 0.016
        i: 4 : 0.016 177.56 0 0.016
        i: 5 : 0.016 177.232 0 0.016
        i: 6 : 0 177.138 0 0.016
      Summary for k,r: 8,7
      BENCH-INNER: 0.0135715 177.176 0 0.016
    r: 8, seed: 12
        i: 0 : 0.0150001 97.532 0 0.016
        i: 1 : 0 96.313 0 0.016
        i: 2 : 0 96.347 0 0.016
        i: 3 : 0.0159998 96.346 0 0.016
        i: 4 : 0 96.301 0 0.016
        i: 5 : 0.0149999 96.377 0 0.016
        i: 6 : 0 96.33 0 0.016
      Summary for k,r: 8,8
      BENCH-INNER: 0.0065714 96.5066 0 0.016
    r: 9, seed: 13
        i: 0 : 0 87.422 0 0.016
        i: 1 : 0 87.423 0 0.016
        i: 2 : 0.0149999 87.36 0 0.016
        i: 3 : 0.016 87.363 0 0.016
        i: 4 : 0.0149999 87.391 0 0.016
        i: 5 : 0 87.47 0 0.016
        i: 6 : 0.0150001 87.453 0 0.016
      Summary for k,r: 8,9
      BENCH-INNER: 0.00871427 87.4117 0 0.016
  Summary for k 8 in scenario 2 over 10 rounds: 
  BENCH: 8 2 256 0.0116 119.032 0 0.016
k(n): 9(512)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.016 32.336 0 0.016
        i: 1 : 0.016 32.387 0 0.016
        i: 2 : 0.0150001 32.403 0 0.016
        i: 3 : 0.016 32.4 0 0.016
        i: 4 : 0.0150001 32.434 0 0.016
        i: 5 : 0.0150001 32.386 0 0.016
        i: 6 : 0.016 32.342 0 0.016
      Summary for k,r: 9,0
      BENCH-INNER: 0.0155715 32.384 0 0.016
  Summary for k 9 in scenario 0 over 1 rounds: 
  BENCH: 9 0 512 0.0155715 32.384 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0 12.901 0 0.016
        i: 1 : 0.016 12.917 0 0.016
        i: 2 : 0 12.884 0 0.016
        i: 3 : 0.0159998 12.901 0 0.016
        i: 4 : 0 12.854 0 0.016
        i: 5 : 0 12.87 0 0.016
        i: 6 : 0.016 12.837 0 0.016
      Summary for k,r: 9,0
      BENCH-INNER: 0.00685712 12.8806 0 0.016
    r: 1, seed: 5
        i: 0 : 0 12.947 0 0.016
        i: 1 : 0 12.95 0 0.016
        i: 2 : 0 12.933 0 0.016
        i: 3 : 0.016 12.887 0 0.016
        i: 4 : 0.0150001 12.901 0 0.016
        i: 5 : 0 12.933 0 0.016
        i: 6 : 0.016 12.902 0 0.016
      Summary for k,r: 9,1
      BENCH-INNER: 0.00671431 12.9219 0 0.016
    r: 2, seed: 6
        i: 0 : 0 14.196 0 0.016
        i: 1 : 0 14.18 0 0.016
        i: 2 : 0.016 14.212 0 0.016
        i: 3 : 0 14.211 0 0.016
        i: 4 : 0.0149999 14.149 0 0.016
        i: 5 : 0 14.258 0 0.016
        i: 6 : 0.016 14.212 0 0.016
      Summary for k,r: 9,2
      BENCH-INNER: 0.00671428 14.2026 0 0.016
    r: 3, seed: 7
        i: 0 : 0.016 13.603 0 0.016
        i: 1 : 0.0149999 13.602 0 0.016
        i: 2 : 0 13.603 0 0.016
        i: 3 : 0 13.587 0 0.016
        i: 4 : 0 13.634 0 0.016
        i: 5 : 0 13.603 0 0.016
        i: 6 : 0 13.574 0 0.016
      Summary for k,r: 9,3
      BENCH-INNER: 0.00442856 13.6009 0 0.016
    r: 4, seed: 8
        i: 0 : 0 13.588 0 0.016
        i: 1 : 0 13.557 0 0.016
        i: 2 : 0.0159998 13.556 0 0.016
        i: 3 : 0.016 13.523 0 0.016
        i: 4 : 0.016 13.571 0 0.016
        i: 5 : 0.0150001 13.528 0 0.016
        i: 6 : 0.0150001 13.572 0 0.016
      Summary for k,r: 9,4
      BENCH-INNER: 0.0111429 13.5564 0 0.016
    r: 5, seed: 9
        i: 0 : 0.016 12.978 0 0.016
        i: 1 : 0 12.995 0 0.016
        i: 2 : 0.016 13.028 0 0.016
        i: 3 : 0 13.011 0 0.016
        i: 4 : 0 12.884 0 0.016
        i: 5 : 0 13.012 0 0.016
        i: 6 : 0 12.979 0 0.016
      Summary for k,r: 9,5
      BENCH-INNER: 0.00457144 12.9839 0 0.016
    r: 6, seed: 10
        i: 0 : 0 13.339 0 0.016
        i: 1 : 0.016 13.321 0 0.016
        i: 2 : 0 13.337 0 0.016
        i: 3 : 0 13.385 0 0.016
        i: 4 : 0 13.307 0 0.016
        i: 5 : 0.0149999 13.792 0 0.016
        i: 6 : 0.0150001 14.087 0 0.016
      Summary for k,r: 9,6
      BENCH-INNER: 0.00657143 13.5097 0 0.016
    r: 7, seed: 11
        i: 0 : 0.0149999 13.618 0 0.016
        i: 1 : 0 13.666 0 0.016
        i: 2 : 0.0149999 13.588 0 0.016
        i: 3 : 0 13.649 0 0.016
        i: 4 : 0 13.635 0 0.016
        i: 5 : 0 13.65 0 0.016
        i: 6 : 0 13.682 0 0.016
      Summary for k,r: 9,7
      BENCH-INNER: 0.00428568 13.6411 0 0.016
    r: 8, seed: 12
        i: 0 : 0.0150001 12.011 0 0.016
        i: 1 : 0 12.09 0 0.016
        i: 2 : 0.016 12.058 0 0.016
        i: 3 : 0 12.075 0 0.016
        i: 4 : 0 12.09 0 0.016
        i: 5 : 0.0159998 12.076 0 0.016
        i: 6 : 0 12.075 0 0.016
      Summary for k,r: 9,8
      BENCH-INNER: 0.00671428 12.0679 0 0.016
    r: 9, seed: 13
        i: 0 : 0 13.431 0 0.016
        i: 1 : 0 13.419 0 0.016
        i: 2 : 0 13.446 0 0.016
        i: 3 : 0 13.357 0 0.016
        i: 4 : 0 13.418 0 0.016
        i: 5 : 0 13.417 0 0.016
        i: 6 : 0 13.416 0 0.016
      Summary for k,r: 9,9
      BENCH-INNER: 0 13.4149 0 0.016
  Summary for k 9 in scenario 1 over 10 rounds: 
  BENCH: 9 1 512 0.0058 13.278 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.0149999 114.615 0 0.016
        i: 1 : 0 114.599 0 0.016
        i: 2 : 0.0159998 114.567 0 0.016
        i: 3 : 0.016 114.613 0 0.016
        i: 4 : 0 114.629 0 0.016
        i: 5 : 0 114.567 0 0.016
        i: 6 : 0.0150001 114.597 0 0.016
      Summary for k,r: 9,0
      BENCH-INNER: 0.00885711 114.598 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0150001 176.204 0 0.016
        i: 1 : 0.016 176.299 0 0.016
        i: 2 : 0.0149999 176.234 0 0.016
        i: 3 : 0.0149999 176.266 0 0.016
        i: 4 : 0.016 176.281 0 0.016
        i: 5 : 0.0149999 176.248 0 0.016
        i: 6 : 0.016 176.297 0 0.016
      Summary for k,r: 9,1
      BENCH-INNER: 0.0154285 176.261 0 0.016
    r: 2, seed: 6
        i: 0 : 0 194.095 0 0.016
        i: 1 : 0.0150001 194.083 0 0.016
        i: 2 : 0.0149999 193.992 0 0.016
        i: 3 : 0 194.027 0 0.016
        i: 4 : 0.016 193.985 0 0.016
        i: 5 : 0 194.04 0 0.016
        i: 6 : 0.0150001 193.973 0 0.016
      Summary for k,r: 9,2
      BENCH-INNER: 0.0087143 194.028 0 0.016
    r: 3, seed: 7
        i: 0 : 0.016 146.096 0 0.016
        i: 1 : 0.0150001 146.002 0 0.016
        i: 2 : 0.016 146.081 0 0.016
        i: 3 : 0.0149999 146.111 0 0.016
        i: 4 : 0.016 146.11 0 0.016
        i: 5 : 0.0149999 146.05 0 0.016
        i: 6 : 0 146.657 0 0.016
      Summary for k,r: 9,3
      BENCH-INNER: 0.0132857 146.158 0 0.016
    r: 4, seed: 8
        i: 0 : 0.0149999 84.943 0 0.016
        i: 1 : 0.0159998 84.958 0 0.016
        i: 2 : 0.0159998 84.927 0 0.016
        i: 3 : 0.0149999 84.926 0 0.016
        i: 4 : 0.016 84.878 0 0.016
        i: 5 : 0.016 85.003 0 0.016
        i: 6 : 0.016 84.879 0 0.016
      Summary for k,r: 9,4
      BENCH-INNER: 0.0157142 84.9306 0 0.016
    r: 5, seed: 9
        i: 0 : 0.016 110.338 0 0.016
        i: 1 : 0.016 110.372 0 0.016
        i: 2 : 0 110.29 0 0.016
        i: 3 : 0.016 110.37 0 0.016
        i: 4 : 0.0159998 110.371 0 0.016
        i: 5 : 0.016 110.356 0 0.016
        i: 6 : 0 110.356 0 0.016
      Summary for k,r: 9,5
      BENCH-INNER: 0.0114286 110.35 0 0.016
    r: 6, seed: 10
        i: 0 : 0.0149999 101.637 0 0.016
        i: 1 : 0 101.713 0 0.016
        i: 2 : 0.0149999 101.649 0 0.016
        i: 3 : 0.016 101.636 0 0.016
        i: 4 : 0 101.682 0 0.016
        i: 5 : 0 101.62 0 0.016
        i: 6 : 0 101.65 0 0.016
      Summary for k,r: 9,6
      BENCH-INNER: 0.0065714 101.655 0 0.016
    r: 7, seed: 11
        i: 0 : 0.016 179.948 0 0.016
        i: 1 : 0.0310001 180.026 0 0.016
        i: 2 : 0.0149999 181.116 0 0.016
        i: 3 : 0.0149999 179.995 0 0.016
        i: 4 : 0.016 180.039 0 0.016
        i: 5 : 0.016 180.04 0 0.016
        i: 6 : 0.016 180.04 0 0.016
      Summary for k,r: 9,7
      BENCH-INNER: 0.0178571 180.172 0 0.016
    r: 8, seed: 12
        i: 0 : 0 115.051 0 0.016
        i: 1 : 0 115.02 0 0.016
        i: 2 : 0 115.034 0 0.016
        i: 3 : 0 114.989 0 0.016
        i: 4 : 0 115.033 0 0.016
        i: 5 : 0 115.113 0 0.016
        i: 6 : 0.016 114.988 0 0.016
      Summary for k,r: 9,8
      BENCH-INNER: 0.00228572 115.033 0 0.016
    r: 9, seed: 13
        i: 0 : 0 162.099 0 0.016
        i: 1 : 0 162.101 0 0.016
        i: 2 : 0.016 162.133 0 0.016
        i: 3 : 0.0149999 162.132 0 0.016
        i: 4 : 0.0149999 163.474 0 0.016
        i: 5 : 0.016 161.993 0 0.016
        i: 6 : 0.0150001 162.069 0 0.016
      Summary for k,r: 9,9
      BENCH-INNER: 0.011 162.286 0 0.016
  Summary for k 9 in scenario 2 over 10 rounds: 
  BENCH: 9 2 512 0.0111143 138.547 0 0.016
k(n): 10(1024)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.0319998 32.448 0 0.016
        i: 1 : 0.0309999 32.525 0 0.016
        i: 2 : 0.0319998 32.495 0 0.016
        i: 3 : 0.0309999 32.543 0 0.016
        i: 4 : 0.0310001 32.465 0 0.016
        i: 5 : 0.0150001 32.449 0 0.016
        i: 6 : 0.0309999 32.462 0 0.016
      Summary for k,r: 10,0
      BENCH-INNER: 0.0289999 32.4839 0 0.016
  Summary for k 10 in scenario 0 over 1 rounds: 
  BENCH: 10 0 1024 0.0289999 32.4839 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0 12.043 0 0.016
        i: 1 : 0.0159998 12.073 0 0.016
        i: 2 : 0.016 12.027 0 0.016
        i: 3 : 0.016 12.089 0 0.016
        i: 4 : 0.016 12.042 0 0.016
        i: 5 : 0.016 12.042 0 0.016
        i: 6 : 0.0149999 12.01 0 0.016
      Summary for k,r: 10,0
      BENCH-INNER: 0.0135714 12.0466 0 0.016
    r: 1, seed: 5
        i: 0 : 0.016 11.608 0 0.016
        i: 1 : 0.0149999 11.67 0 0.016
        i: 2 : 0.0149999 11.638 0 0.016
        i: 3 : 0.016 11.683 0 0.016
        i: 4 : 0.016 11.638 0 0.016
        i: 5 : 0.016 11.668 0 0.016
        i: 6 : 0 11.561 0 0.016
      Summary for k,r: 10,1
      BENCH-INNER: 0.0134286 11.638 0 0.016
    r: 2, seed: 6
        i: 0 : 0.0159998 11.356 0 0.016
        i: 1 : 0 11.373 0 0.016
        i: 2 : 0.0150001 11.405 0 0.016
        i: 3 : 0.0150001 11.42 0 0.016
        i: 4 : 0.016 11.34 0 0.016
        i: 5 : 0.016 11.404 0 0.016
        i: 6 : 0.0159998 11.436 0 0.016
      Summary for k,r: 10,2
      BENCH-INNER: 0.0134286 11.3906 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0159998 11.714 0 0.016
        i: 1 : 0.0149999 11.715 0 0.016
        i: 2 : 0 11.779 0 0.016
        i: 3 : 0 11.718 0 0.016
        i: 4 : 0.0150001 11.747 0 0.016
        i: 5 : 0.016 11.746 0 0.016
        i: 6 : 0.016 11.731 0 0.016
      Summary for k,r: 10,3
      BENCH-INNER: 0.0111428 11.7357 0 0.016
    r: 4, seed: 8
        i: 0 : 0.016 11.591 0 0.016
        i: 1 : 0.016 11.527 0 0.016
        i: 2 : 0.016 11.529 0 0.016
        i: 3 : 0.016 11.512 0 0.016
        i: 4 : 0.0159998 11.542 0 0.016
        i: 5 : 0.016 11.546 0 0.016
        i: 6 : 0 11.513 0 0.016
      Summary for k,r: 10,4
      BENCH-INNER: 0.0137143 11.5371 0 0.016
    r: 5, seed: 9
        i: 0 : 0 11.811 0 0.016
        i: 1 : 0.016 11.889 0 0.016
        i: 2 : 0.0149999 11.842 0 0.016
        i: 3 : 0.016 11.857 0 0.016
        i: 4 : 0.0150001 11.857 0 0.016
        i: 5 : 0.016 11.918 0 0.016
        i: 6 : 0 12.42 0 0.016
      Summary for k,r: 10,5
      BENCH-INNER: 0.0111429 11.942 0 0.016
    r: 6, seed: 10
        i: 0 : 0.016 11.949 0 0.016
        i: 1 : 0.016 11.981 0 0.016
        i: 2 : 0.0150001 11.934 0 0.016
        i: 3 : 0.0159998 11.951 0 0.016
        i: 4 : 0.016 11.92 0 0.016
        i: 5 : 0.0149999 11.933 0 0.016
        i: 6 : 0.016 11.948 0 0.016
      Summary for k,r: 10,6
      BENCH-INNER: 0.0157143 11.9451 0 0.016
    r: 7, seed: 11
        i: 0 : 0 11.637 0 0.016
        i: 1 : 0.0150001 11.669 0 0.016
        i: 2 : 0.0159998 11.621 0 0.016
        i: 3 : 0.016 11.605 0 0.016
        i: 4 : 0 11.547 0 0.016
        i: 5 : 0 11.606 0 0.016
        i: 6 : 0.0149999 11.573 0 0.016
      Summary for k,r: 10,7
      BENCH-INNER: 0.00885711 11.6083 0 0.016
    r: 8, seed: 12
        i: 0 : 0 11.684 0 0.016
        i: 1 : 0.016 11.747 0 0.016
        i: 2 : 0.0150001 11.717 0 0.016
        i: 3 : 0.016 11.729 0 0.016
        i: 4 : 0.016 11.684 0 0.016
        i: 5 : 0.0159998 11.698 0 0.016
        i: 6 : 0 11.636 0 0.016
      Summary for k,r: 10,8
      BENCH-INNER: 0.0112857 11.6993 0 0.016
    r: 9, seed: 13
        i: 0 : 0.016 11.326 0 0.016
        i: 1 : 0.016 11.294 0 0.016
        i: 2 : 0.016 11.373 0 0.016
        i: 3 : 0.0149999 11.25 0 0.016
        i: 4 : 0.0149999 11.31 0 0.016
        i: 5 : 0.016 11.357 0 0.016
        i: 6 : 0 11.311 0 0.016
      Summary for k,r: 10,9
      BENCH-INNER: 0.0134286 11.3173 0 0.016
  Summary for k 10 in scenario 1 over 10 rounds: 
  BENCH: 10 1 1024 0.0125714 11.686 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.016 145.813 0 0.016
        i: 1 : 0.016 145.875 0 0.016
        i: 2 : 0.0159998 145.862 0 0.016
        i: 3 : 0.0149999 145.907 0 0.016
        i: 4 : 0.0159998 145.875 0 0.016
        i: 5 : 0 145.768 0 0.016
        i: 6 : 0.0159998 145.723 0 0.016
      Summary for k,r: 10,0
      BENCH-INNER: 0.0135713 145.832 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0149999 137.592 0 0.016
        i: 1 : 0.016 137.654 0 0.016
        i: 2 : 0.016 137.655 0 0.016
        i: 3 : 0.016 137.609 0 0.016
        i: 4 : 0.016 137.593 0 0.016
        i: 5 : 0.0149999 137.609 0 0.016
        i: 6 : 0.0150001 137.608 0 0.016
      Summary for k,r: 10,1
      BENCH-INNER: 0.0155714 137.617 0 0.016
    r: 2, seed: 6
        i: 0 : 0.0309999 136.986 0 0.016
        i: 1 : 0.0159998 136.92 0 0.016
        i: 2 : 0.016 136.984 0 0.016
        i: 3 : 0.0149999 136.984 0 0.016
        i: 4 : 0.0310001 136.924 0 0.016
        i: 5 : 0.016 136.842 0 0.016
        i: 6 : 0.0310001 136.878 0 0.016
      Summary for k,r: 10,2
      BENCH-INNER: 0.0222857 136.931 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0159998 139.325 0 0.016
        i: 1 : 0 139.387 0 0.016
        i: 2 : 0.016 139.325 0 0.016
        i: 3 : 0.0149999 140.385 0 0.016
        i: 4 : 0.0149999 139.308 0 0.016
        i: 5 : 0.016 139.356 0 0.016
        i: 6 : 0 139.402 0 0.016
      Summary for k,r: 10,3
      BENCH-INNER: 0.0111428 139.498 0 0.016
    r: 4, seed: 8
        i: 0 : 0.016 129.622 0 0.016
        i: 1 : 0.0150001 129.638 0 0.016
        i: 2 : 0 129.591 0 0.016
        i: 3 : 0.016 129.575 0 0.016
        i: 4 : 0 129.526 0 0.016
        i: 5 : 0.0149999 129.512 0 0.016
        i: 6 : 0.016 129.511 0 0.016
      Summary for k,r: 10,4
      BENCH-INNER: 0.0111429 129.568 0 0.016
    r: 5, seed: 9
        i: 0 : 0.016 153.864 0 0.016
        i: 1 : 0.016 153.926 0 0.016
        i: 2 : 0 153.929 0 0.016
        i: 3 : 0.0150001 153.957 0 0.016
        i: 4 : 0.016 154.55 0 0.016
        i: 5 : 0.0149999 154.004 0 0.016
        i: 6 : 0 154.037 0 0.016
      Summary for k,r: 10,5
      BENCH-INNER: 0.0111429 154.038 0 0.016
    r: 6, seed: 10
        i: 0 : 0.016 125.488 0 0.016
        i: 1 : 0.0150001 125.441 0 0.016
        i: 2 : 0.0149999 125.439 0 0.016
        i: 3 : 0.016 125.394 0 0.016
        i: 4 : 0.016 125.442 0 0.016
        i: 5 : 0.016 125.456 0 0.016
        i: 6 : 0.0159998 125.502 0 0.016
      Summary for k,r: 10,6
      BENCH-INNER: 0.0157143 125.452 0 0.016
    r: 7, seed: 11
        i: 0 : 0.016 201.071 0 0.016
        i: 1 : 0.016 201.148 0 0.016
        i: 2 : 0.016 201.193 0 0.016
        i: 3 : 0.016 201.132 0 0.016
        i: 4 : 0.016 201.132 0 0.016
        i: 5 : 0.0149999 201.179 0 0.016
        i: 6 : 0.016 201.134 0 0.016
      Summary for k,r: 10,7
      BENCH-INNER: 0.0158572 201.141 0 0.016
    r: 8, seed: 12
        i: 0 : 0 195.189 0 0.016
        i: 1 : 0.0150001 195.178 0 0.016
        i: 2 : 0.0150001 195.235 0 0.016
        i: 3 : 0 195.203 0 0.016
        i: 4 : 0 195.203 0 0.016
        i: 5 : 0.016 195.203 0 0.016
        i: 6 : 0.016 195.173 0 0.016
      Summary for k,r: 10,8
      BENCH-INNER: 0.00885718 195.198 0 0.016
    r: 9, seed: 13
        i: 0 : 0.0320001 149.775 0 0.016
        i: 1 : 0.016 149.777 0 0.016
        i: 2 : 0.0310001 149.715 0 0.016
        i: 3 : 0.0150001 149.684 0 0.016
        i: 4 : 0.0320001 149.713 0 0.016
        i: 5 : 0.016 149.714 0 0.016
        i: 6 : 0.0149999 150.822 0 0.016
      Summary for k,r: 10,9
      BENCH-INNER: 0.0224286 149.886 0 0.016
  Summary for k 10 in scenario 2 over 10 rounds: 
  BENCH: 10 2 1024 0.0147714 151.516 0 0.016
k(n): 11(2048)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.062 33.137 0 0.016
        i: 1 : 0.0469999 33.15 0 0.016
        i: 2 : 0.063 33.134 0 0.016
        i: 3 : 0.063 33.15 0 0.016
        i: 4 : 0.0469999 33.056 0 0.016
        i: 5 : 0.063 33.15 0 0.016
        i: 6 : 0.0469999 33.136 0 0.016
      Summary for k,r: 11,0
      BENCH-INNER: 0.056 33.1304 0 0.016
  Summary for k 11 in scenario 0 over 1 rounds: 
  BENCH: 11 0 2048 0.056 33.1304 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.0310001 12.449 0 0.016
        i: 1 : 0.016 12.48 0 0.016
        i: 2 : 0.016 12.402 0 0.016
        i: 3 : 0.0159998 12.465 0 0.016
        i: 4 : 0.0320001 12.432 0 0.016
        i: 5 : 0.0320001 12.479 0 0.016
        i: 6 : 0.0310001 12.436 0 0.016
      Summary for k,r: 11,0
      BENCH-INNER: 0.0248572 12.449 0 0.016
    r: 1, seed: 5
        i: 0 : 0.016 12.401 0 0.016
        i: 1 : 0.016 12.372 0 0.016
        i: 2 : 0.0150001 12.326 0 0.016
        i: 3 : 0.0309999 12.404 0 0.016
        i: 4 : 0.0310001 12.354 0 0.016
        i: 5 : 0.0309999 12.385 0 0.016
        i: 6 : 0.016 12.386 0 0.016
      Summary for k,r: 11,1
      BENCH-INNER: 0.0222857 12.3754 0 0.016
    r: 2, seed: 6
        i: 0 : 0.016 12.279 0 0.016
        i: 1 : 0.016 12.246 0 0.016
        i: 2 : 0.0309999 12.245 0 0.016
        i: 3 : 0.0320001 12.246 0 0.016
        i: 4 : 0.0320001 12.231 0 0.016
        i: 5 : 0.0309999 12.294 0 0.016
        i: 6 : 0.0150001 12.246 0 0.016
      Summary for k,r: 11,2
      BENCH-INNER: 0.0247143 12.2553 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0150001 12.387 0 0.016
        i: 1 : 0.016 12.45 0 0.016
        i: 2 : 0.016 12.48 0 0.016
        i: 3 : 0.0319998 12.419 0 0.016
        i: 4 : 0.0309999 12.417 0 0.016
        i: 5 : 0.016 12.464 0 0.016
        i: 6 : 0.0309999 12.419 0 0.016
      Summary for k,r: 11,3
      BENCH-INNER: 0.0224285 12.4337 0 0.016
    r: 4, seed: 8
        i: 0 : 0.0320001 11.95 0 0.016
        i: 1 : 0.0310001 11.932 0 0.016
        i: 2 : 0.0310001 11.996 0 0.016
        i: 3 : 0.0309999 11.981 0 0.016
        i: 4 : 0.0159998 11.98 0 0.016
        i: 5 : 0.0310001 11.934 0 0.016
        i: 6 : 0.0320001 11.951 0 0.016
      Summary for k,r: 11,4
      BENCH-INNER: 0.0291429 11.9606 0 0.016
    r: 5, seed: 9
        i: 0 : 0.016 12.37 0 0.016
        i: 1 : 0.016 12.372 0 0.016
        i: 2 : 0.0309999 12.386 0 0.016
        i: 3 : 0.0159998 12.387 0 0.016
        i: 4 : 0.016 12.371 0 0.016
        i: 5 : 0.0310001 12.387 0 0.016
        i: 6 : 0.0309999 12.356 0 0.016
      Summary for k,r: 11,5
      BENCH-INNER: 0.0224285 12.3756 0 0.016
    r: 6, seed: 10
        i: 0 : 0.0320001 12.276 0 0.016
        i: 1 : 0.0310001 12.325 0 0.016
        i: 2 : 0.0309999 12.387 0 0.016
        i: 3 : 0.0150001 12.388 0 0.016
        i: 4 : 0.0310001 12.324 0 0.016
        i: 5 : 0.0320001 12.37 0 0.016
        i: 6 : 0.0309999 12.294 0 0.016
      Summary for k,r: 11,6
      BENCH-INNER: 0.029 12.3377 0 0.016
    r: 7, seed: 11
        i: 0 : 0.0309999 12.292 0 0.016
        i: 1 : 0.0149999 12.294 0 0.016
        i: 2 : 0.0309999 12.293 0 0.016
        i: 3 : 0.0320001 12.34 0 0.016
        i: 4 : 0.0310001 12.325 0 0.016
        i: 5 : 0.016 12.355 0 0.016
        i: 6 : 0.0309999 12.355 0 0.016
      Summary for k,r: 11,7
      BENCH-INNER: 0.0267143 12.322 0 0.016
    r: 8, seed: 12
        i: 0 : 0.0149999 12.684 0 0.016
        i: 1 : 0.0149999 12.652 0 0.016
        i: 2 : 0.016 12.619 0 0.016
        i: 3 : 0.0149999 12.636 0 0.016
        i: 4 : 0.016 12.651 0 0.016
        i: 5 : 0.0320001 12.574 0 0.016
        i: 6 : 0.016 12.65 0 0.016
      Summary for k,r: 11,8
      BENCH-INNER: 0.0178571 12.638 0 0.016
    r: 9, seed: 13
        i: 0 : 0.0309999 12.401 0 0.016
        i: 1 : 0.016 12.386 0 0.016
        i: 2 : 0.016 12.373 0 0.016
        i: 3 : 0.0149999 12.371 0 0.016
        i: 4 : 0.0310001 12.309 0 0.016
        i: 5 : 0.0309999 12.355 0 0.016
        i: 6 : 0.016 12.355 0 0.016
      Summary for k,r: 11,9
      BENCH-INNER: 0.0222857 12.3643 0 0.016
  Summary for k 11 in scenario 1 over 10 rounds: 
  BENCH: 11 1 2048 0.0241714 12.3512 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.046 152.569 0 0.016
        i: 1 : 0.0470002 152.147 0 0.016
        i: 2 : 0.0309999 152.133 0 0.016
        i: 3 : 0.0309999 152.055 0 0.016
        i: 4 : 0.0470002 152.099 0 0.016
        i: 5 : 0.0309999 152.086 0 0.016
        i: 6 : 0.0310001 151.992 0 0.016
      Summary for k,r: 11,0
      BENCH-INNER: 0.0377143 152.154 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0310001 171.384 0 0.016
        i: 1 : 0.0469999 171.289 0 0.016
        i: 2 : 0.0469999 171.461 0 0.016
        i: 3 : 0.0319998 171.397 0 0.016
        i: 4 : 0.0309999 171.413 0 0.016
        i: 5 : 0.0320001 171.415 0 0.016
        i: 6 : 0.046 171.429 0 0.016
      Summary for k,r: 11,1
      BENCH-INNER: 0.038 171.398 0 0.016
    r: 2, seed: 6
        i: 0 : 0.0310001 166.828 0 0.016
        i: 1 : 0.0310001 166.875 0 0.016
        i: 2 : 0.0309999 166.86 0 0.016
        i: 3 : 0.0310001 166.874 0 0.016
        i: 4 : 0.0310001 166.796 0 0.016
        i: 5 : 0.0310001 166.858 0 0.016
        i: 6 : 0.0309999 166.812 0 0.016
      Summary for k,r: 11,2
      BENCH-INNER: 0.0310001 166.843 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0470002 153.505 0 0.016
        i: 1 : 0.0319998 154.642 0 0.016
        i: 2 : 0.0310001 153.396 0 0.016
        i: 3 : 0.0310001 153.505 0 0.016
        i: 4 : 0.0469999 153.521 0 0.016
        i: 5 : 0.0309999 153.396 0 0.016
        i: 6 : 0.0320001 153.459 0 0.016
      Summary for k,r: 11,3
      BENCH-INNER: 0.0358572 153.632 0 0.016
    r: 4, seed: 8
        i: 0 : 0.0469999 162.633 0 0.016
        i: 1 : 0.0310001 162.632 0 0.016
        i: 2 : 0.0309999 162.663 0 0.016
        i: 3 : 0.0309999 162.695 0 0.016
        i: 4 : 0.0309999 162.648 0 0.016
        i: 5 : 0.0309999 162.661 0 0.016
        i: 6 : 0.0309999 162.63 0 0.016
      Summary for k,r: 11,4
      BENCH-INNER: 0.0332857 162.652 0 0.016
    r: 5, seed: 9
        i: 0 : 0.0310001 178.762 0 0.016
        i: 1 : 0.0310001 179.263 0 0.016
        i: 2 : 0.0149999 178.716 0 0.016
        i: 3 : 0.016 178.731 0 0.016
        i: 4 : 0.016 178.763 0 0.016
        i: 5 : 0.0309999 178.731 0 0.016
        i: 6 : 0.0320001 178.668 0 0.016
      Summary for k,r: 11,5
      BENCH-INNER: 0.0245715 178.805 0 0.016
    r: 6, seed: 10
        i: 0 : 0.0309999 180.227 0 0.016
        i: 1 : 0.0310001 180.243 0 0.016
        i: 2 : 0.0309999 180.243 0 0.016
        i: 3 : 0.0310001 180.275 0 0.016
        i: 4 : 0.0309999 180.259 0 0.016
        i: 5 : 0.0309999 180.262 0 0.016
        i: 6 : 0.0309999 180.275 0 0.016
      Summary for k,r: 11,6
      BENCH-INNER: 0.031 180.255 0 0.016
    r: 7, seed: 11
        i: 0 : 0.046 176.982 0 0.016
        i: 1 : 0.0470002 177.047 0 0.016
        i: 2 : 0.0310001 176.967 0 0.016
        i: 3 : 0.0470002 177.138 0 0.016
        i: 4 : 0.0470002 177.03 0 0.016
        i: 5 : 0.0320001 177.124 0 0.016
        i: 6 : 0.0310001 177.109 0 0.016
      Summary for k,r: 11,7
      BENCH-INNER: 0.040143 177.057 0 0.016
    r: 8, seed: 12
        i: 0 : 0.0309999 196.407 0 0.016
        i: 1 : 0.0469999 196.452 0 0.016
        i: 2 : 0.0469999 196.453 0 0.016
        i: 3 : 0.0469999 196.402 0 0.016
        i: 4 : 0.0469999 196.514 0 0.016
        i: 5 : 0.0469999 196.499 0 0.016
        i: 6 : 0.0320001 196.407 0 0.016
      Summary for k,r: 11,8
      BENCH-INNER: 0.0425714 196.448 0 0.016
    r: 9, seed: 13
        i: 0 : 0.0310001 160.041 0 0.016
        i: 1 : 0.0310001 159.026 0 0.016
        i: 2 : 0.0310001 158.965 0 0.016
        i: 3 : 0.0309999 158.947 0 0.016
        i: 4 : 0.0150001 159.013 0 0.016
        i: 5 : 0.0309999 159.011 0 0.016
        i: 6 : 0.0309999 159.011 0 0.016
      Summary for k,r: 11,9
      BENCH-INNER: 0.0287143 159.145 0 0.016
  Summary for k 11 in scenario 2 over 10 rounds: 
  BENCH: 11 2 2048 0.0342857 169.839 0 0.016
k(n): 12(4096)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.0779998 44.367 0 0.016
        i: 1 : 0.0779998 44.399 0 0.016
        i: 2 : 0.0780001 44.928 0 0.016
        i: 3 : 0.0939999 44.445 0 0.016
        i: 4 : 0.0940001 44.411 0 0.016
        i: 5 : 0.0939999 44.382 0 0.016
        i: 6 : 0.0940001 44.431 0 0.016
      Summary for k,r: 12,0
      BENCH-INNER: 0.0871428 44.4804 0 0.016
  Summary for k 12 in scenario 0 over 1 rounds: 
  BENCH: 12 0 4096 0.0871428 44.4804 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.063 13.588 0 0.016
        i: 1 : 0.0470002 13.62 0 0.016
        i: 2 : 0.0469999 13.586 0 0.016
        i: 3 : 0.0630002 13.555 0 0.016
        i: 4 : 0.062 13.65 0 0.016
        i: 5 : 0.0469999 13.62 0 0.016
        i: 6 : 0.0469999 13.651 0 0.016
      Summary for k,r: 12,0
      BENCH-INNER: 0.0537143 13.61 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0469999 13.635 0 0.016
        i: 1 : 0.0469999 13.605 0 0.016
        i: 2 : 0.062 13.589 0 0.016
        i: 3 : 0.063 13.578 0 0.016
        i: 4 : 0.0470002 13.63 0 0.016
        i: 5 : 0.0469999 13.612 0 0.016
        i: 6 : 0.0469999 13.567 0 0.016
      Summary for k,r: 12,1
      BENCH-INNER: 0.0514286 13.6023 0 0.016
    r: 2, seed: 6
        i: 0 : 0.062 13.365 0 0.016
        i: 1 : 0.0469999 13.364 0 0.016
        i: 2 : 0.046 13.427 0 0.016
        i: 3 : 0.0469999 13.41 0 0.016
        i: 4 : 0.046 13.412 0 0.016
        i: 5 : 0.0619998 13.365 0 0.016
        i: 6 : 0.063 13.332 0 0.016
      Summary for k,r: 12,2
      BENCH-INNER: 0.0532857 13.3821 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0469999 13.6 0 0.016
        i: 1 : 0.0470002 13.582 0 0.016
        i: 2 : 0.0470002 13.615 0 0.016
        i: 3 : 0.046 13.63 0 0.016
        i: 4 : 0.0469999 13.567 0 0.016
        i: 5 : 0.0470002 13.629 0 0.016
        i: 6 : 0.0469999 13.629 0 0.016
      Summary for k,r: 12,3
      BENCH-INNER: 0.0468572 13.6074 0 0.016
    r: 4, seed: 8
        i: 0 : 0.0469999 13.785 0 0.016
        i: 1 : 0.0470002 13.785 0 0.016
        i: 2 : 0.0470002 13.738 0 0.016
        i: 3 : 0.0469999 13.816 0 0.016
        i: 4 : 0.063 13.782 0 0.016
        i: 5 : 0.0469999 13.793 0 0.016
        i: 6 : 0.0469999 13.717 0 0.016
      Summary for k,r: 12,4
      BENCH-INNER: 0.0492857 13.7737 0 0.016
    r: 5, seed: 9
        i: 0 : 0.0469999 13.279 0 0.016
        i: 1 : 0.0470002 13.265 0 0.016
        i: 2 : 0.063 13.327 0 0.016
        i: 3 : 0.046 13.279 0 0.016
        i: 4 : 0.0469999 13.278 0 0.016
        i: 5 : 0.063 13.327 0 0.016
        i: 6 : 0.062 13.312 0 0.016
      Summary for k,r: 12,5
      BENCH-INNER: 0.0535714 13.2953 0 0.016
    r: 6, seed: 10
        i: 0 : 0.0470002 13.561 0 0.016
        i: 1 : 0.0469999 13.559 0 0.016
        i: 2 : 0.0470002 13.576 0 0.016
        i: 3 : 0.0469999 13.526 0 0.016
        i: 4 : 0.0470002 13.545 0 0.016
        i: 5 : 0.0469999 13.544 0 0.016
        i: 6 : 0.0470002 13.543 0 0.016
      Summary for k,r: 12,6
      BENCH-INNER: 0.0470001 13.5506 0 0.016
    r: 7, seed: 11
        i: 0 : 0.0469999 13.731 0 0.016
        i: 1 : 0.0470002 13.731 0 0.016
        i: 2 : 0.0469999 13.731 0 0.016
        i: 3 : 0.0469999 13.778 0 0.016
        i: 4 : 0.0470002 13.733 0 0.016
        i: 5 : 0.0469999 13.73 0 0.016
        i: 6 : 0.0469999 13.717 0 0.016
      Summary for k,r: 12,7
      BENCH-INNER: 0.047 13.7359 0 0.016
    r: 8, seed: 12
        i: 0 : 0.063 14.119 0 0.016
        i: 1 : 0.0469999 14.104 0 0.016
        i: 2 : 0.0470002 14.167 0 0.016
        i: 3 : 0.046 14.105 0 0.016
        i: 4 : 0.0469999 14.119 0 0.016
        i: 5 : 0.0469999 14.168 0 0.016
        i: 6 : 0.046 14.15 0 0.016
      Summary for k,r: 12,8
      BENCH-INNER: 0.049 14.1331 0 0.016
    r: 9, seed: 13
        i: 0 : 0.062 13.93 0 0.016
        i: 1 : 0.0469999 13.947 0 0.016
        i: 2 : 0.046 13.933 0 0.016
        i: 3 : 0.062 13.915 0 0.016
        i: 4 : 0.0469999 13.963 0 0.016
        i: 5 : 0.0469999 13.947 0 0.016
        i: 6 : 0.0470002 13.994 0 0.016
      Summary for k,r: 12,9
      BENCH-INNER: 0.0511429 13.947 0 0.016
  Summary for k 12 in scenario 1 over 10 rounds: 
  BENCH: 12 1 4096 0.0502286 13.6637 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.063 190.705 0 0.016
        i: 1 : 0.062 190.765 0 0.016
        i: 2 : 0.046 190.84 0 0.016
        i: 3 : 0.0619998 190.758 0 0.016
        i: 4 : 0.062 190.742 0 0.016
        i: 5 : 0.063 190.711 0 0.016
        i: 6 : 0.0470002 190.695 0 0.016
      Summary for k,r: 12,0
      BENCH-INNER: 0.0578571 190.745 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0780001 190.975 0 0.016
        i: 1 : 0.063 191.038 0 0.016
        i: 2 : 0.062 190.929 0 0.016
        i: 3 : 0.062 190.93 0 0.016
        i: 4 : 0.063 190.976 0 0.016
        i: 5 : 0.062 190.913 0 0.016
        i: 6 : 0.062 190.897 0 0.016
      Summary for k,r: 12,1
      BENCH-INNER: 0.0645714 190.951 0 0.016
    r: 2, seed: 6
        i: 0 : 0.062 207.045 0 0.016
        i: 1 : 0.0470002 207 0 0.016
        i: 2 : 0.0469999 206.999 0 0.016
        i: 3 : 0.0619998 207.124 0 0.016
        i: 4 : 0.0469999 207.044 0 0.016
        i: 5 : 0.062 206.997 0 0.016
        i: 6 : 0.062 207.03 0 0.016
      Summary for k,r: 12,2
      BENCH-INNER: 0.0555714 207.034 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0630002 220.492 0 0.016
        i: 1 : 0.063 220.538 0 0.016
        i: 2 : 0.062 220.46 0 0.016
        i: 3 : 0.062 221.631 0 0.016
        i: 4 : 0.062 220.431 0 0.016
        i: 5 : 0.046 220.507 0 0.016
        i: 6 : 0.0469999 220.459 0 0.016
      Summary for k,r: 12,3
      BENCH-INNER: 0.0578572 220.645 0 0.016
    r: 4, seed: 8
        i: 0 : 0.062 211.428 0 0.016
        i: 1 : 0.0469999 210.85 0 0.016
        i: 2 : 0.062 210.945 0 0.016
        i: 3 : 0.046 210.87 0 0.016
        i: 4 : 0.046 210.79 0 0.016
        i: 5 : 0.0469999 210.866 0 0.016
        i: 6 : 0.0470002 210.85 0 0.016
      Summary for k,r: 12,4
      BENCH-INNER: 0.051 210.943 0 0.016
    r: 5, seed: 9
        i: 0 : 0.062 187.827 0 0.016
        i: 1 : 0.063 187.965 0 0.016
        i: 2 : 0.062 187.934 0 0.016
        i: 3 : 0.0469999 187.858 0 0.016
        i: 4 : 0.062 187.905 0 0.016
        i: 5 : 0.063 187.917 0 0.016
        i: 6 : 0.063 187.811 0 0.016
      Summary for k,r: 12,5
      BENCH-INNER: 0.0602857 187.888 0 0.016
    r: 6, seed: 10
        i: 0 : 0.063 212.846 0 0.016
        i: 1 : 0.063 212.846 0 0.016
        i: 2 : 0.062 212.896 0 0.016
        i: 3 : 0.062 212.817 0 0.016
        i: 4 : 0.0469999 212.894 0 0.016
        i: 5 : 0.062 212.862 0 0.016
        i: 6 : 0.063 212.879 0 0.016
      Summary for k,r: 12,6
      BENCH-INNER: 0.0602857 212.863 0 0.016
    r: 7, seed: 11
        i: 0 : 0.063 197.044 0 0.016
        i: 1 : 0.0619998 197.013 0 0.016
        i: 2 : 0.0630002 197.06 0 0.016
        i: 3 : 0.063 197.108 0 0.016
        i: 4 : 0.0619998 197.107 0 0.016
        i: 5 : 0.062 197.062 0 0.016
        i: 6 : 0.062 197.075 0 0.016
      Summary for k,r: 12,7
      BENCH-INNER: 0.0624285 197.067 0 0.016
    r: 8, seed: 12
        i: 0 : 0.062 170.276 0 0.016
        i: 1 : 0.062 170.275 0 0.016
        i: 2 : 0.063 170.291 0 0.016
        i: 3 : 0.062 170.525 0 0.016
        i: 4 : 0.062 171.727 0 0.016
        i: 5 : 0.062 170.229 0 0.016
        i: 6 : 0.063 170.211 0 0.016
      Summary for k,r: 12,8
      BENCH-INNER: 0.0622857 170.505 0 0.016
    r: 9, seed: 13
        i: 0 : 0.063 219.433 0 0.016
        i: 1 : 0.0619998 219.571 0 0.016
        i: 2 : 0.063 219.54 0 0.016
        i: 3 : 0.063 219.601 0 0.016
        i: 4 : 0.063 219.525 0 0.016
        i: 5 : 0.0630002 219.572 0 0.016
        i: 6 : 0.062 219.557 0 0.016
      Summary for k,r: 12,9
      BENCH-INNER: 0.0627143 219.543 0 0.016
  Summary for k 12 in scenario 2 over 10 rounds: 
  BENCH: 12 2 4096 0.0594857 200.818 0 0.016
k(n): 13(8192)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.187 51.478 0 0.016
        i: 1 : 0.187 51.417 0 0.016
        i: 2 : 0.187 51.481 0 0.016
        i: 3 : 0.187 51.34 0 0.016
        i: 4 : 0.187 51.479 0 0.016
        i: 5 : 0.203 51.403 0 0.016
        i: 6 : 0.187 51.497 0 0.016
      Summary for k,r: 13,0
      BENCH-INNER: 0.189286 51.4421 0 0.016
  Summary for k 13 in scenario 0 over 1 rounds: 
  BENCH: 13 0 8192 0.189286 51.4421 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.109 15.132 0 0.016
        i: 1 : 0.0930002 15.163 0 0.016
        i: 2 : 0.109 15.195 0 0.016
        i: 3 : 0.0929999 15.195 0 0.016
        i: 4 : 0.109 15.162 0 0.016
        i: 5 : 0.0929999 15.162 0 0.016
        i: 6 : 0.0940001 15.194 0 0.016
      Summary for k,r: 13,0
      BENCH-INNER: 0.1 15.1719 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0930002 15.289 0 0.016
        i: 1 : 0.109 15.272 0 0.016
        i: 2 : 0.0939999 15.273 0 0.016
        i: 3 : 0.0929999 15.242 0 0.016
        i: 4 : 0.11 15.223 0 0.016
        i: 5 : 0.11 15.303 0 0.016
        i: 6 : 0.109 15.256 0 0.016
      Summary for k,r: 13,1
      BENCH-INNER: 0.102571 15.2654 0 0.016
    r: 2, seed: 6
        i: 0 : 0.0940001 14.819 0 0.016
        i: 1 : 0.109 14.913 0 0.016
        i: 2 : 0.109 14.898 0 0.016
        i: 3 : 0.109 14.85 0 0.016
        i: 4 : 0.0929999 14.882 0 0.016
        i: 5 : 0.109 14.914 0 0.016
        i: 6 : 0.109 14.914 0 0.016
      Summary for k,r: 13,2
      BENCH-INNER: 0.104571 14.8843 0 0.016
    r: 3, seed: 7
        i: 0 : 0.109 15.24 0 0.016
        i: 1 : 0.11 15.209 0 0.016
        i: 2 : 0.109 15.21 0 0.016
        i: 3 : 0.109 15.164 0 0.016
        i: 4 : 0.0929999 15.21 0 0.016
        i: 5 : 0.109 15.162 0 0.016
        i: 6 : 0.11 15.209 0 0.016
      Summary for k,r: 13,3
      BENCH-INNER: 0.107 15.2006 0 0.016
    r: 4, seed: 8
        i: 0 : 0.0939999 15.024 0 0.016
        i: 1 : 0.109 15.023 0 0.016
        i: 2 : 0.109 14.992 0 0.016
        i: 3 : 0.0940001 15.039 0 0.016
        i: 4 : 0.0929999 14.977 0 0.016
        i: 5 : 0.109 14.993 0 0.016
        i: 6 : 0.0939999 15.038 0 0.016
      Summary for k,r: 13,4
      BENCH-INNER: 0.100286 15.0123 0 0.016
    r: 5, seed: 9
        i: 0 : 0.109 15.928 0 0.016
        i: 1 : 0.11 15.959 0 0.016
        i: 2 : 0.0940001 15.912 0 0.016
        i: 3 : 0.0929999 15.882 0 0.016
        i: 4 : 0.109 15.973 0 0.016
        i: 5 : 0.11 15.942 0 0.016
        i: 6 : 0.109 15.943 0 0.016
      Summary for k,r: 13,5
      BENCH-INNER: 0.104857 15.9341 0 0.016
    r: 6, seed: 10
        i: 0 : 0.109 15.288 0 0.016
        i: 1 : 0.0929999 15.335 0 0.016
        i: 2 : 0.109 15.289 0 0.016
        i: 3 : 0.109 15.366 0 0.016
        i: 4 : 0.109 15.351 0 0.016
        i: 5 : 0.109 15.272 0 0.016
        i: 6 : 0.0929999 15.288 0 0.016
      Summary for k,r: 13,6
      BENCH-INNER: 0.104429 15.3127 0 0.016
    r: 7, seed: 11
        i: 0 : 0.109 15.366 0 0.016
        i: 1 : 0.11 15.398 0 0.016
        i: 2 : 0.109 15.334 0 0.016
        i: 3 : 0.11 15.364 0 0.016
        i: 4 : 0.11 15.333 0 0.016
        i: 5 : 0.109 15.412 0 0.016
        i: 6 : 0.11 15.413 0 0.016
      Summary for k,r: 13,7
      BENCH-INNER: 0.109571 15.3743 0 0.016
    r: 8, seed: 12
        i: 0 : 0.0940001 15.319 0 0.016
        i: 1 : 0.109 15.288 0 0.016
        i: 2 : 0.11 15.303 0 0.016
        i: 3 : 0.11 15.32 0 0.016
        i: 4 : 0.109 15.35 0 0.016
        i: 5 : 0.109 15.288 0 0.016
        i: 6 : 0.109 15.318 0 0.016
      Summary for k,r: 13,8
      BENCH-INNER: 0.107143 15.3123 0 0.016
    r: 9, seed: 13
        i: 0 : 0.11 14.881 0 0.016
        i: 1 : 0.0940001 14.866 0 0.016
        i: 2 : 0.109 14.772 0 0.016
        i: 3 : 0.11 14.822 0 0.016
        i: 4 : 0.109 14.835 0 0.016
        i: 5 : 0.0929999 14.82 0 0.016
        i: 6 : 0.109 14.821 0 0.016
      Summary for k,r: 13,9
      BENCH-INNER: 0.104857 14.831 0 0.016
  Summary for k 13 in scenario 1 over 10 rounds: 
  BENCH: 13 1 8192 0.104529 15.2299 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.109 257.199 0 0.016
        i: 1 : 0.11 257.199 0 0.016
        i: 2 : 0.109 257.168 0 0.016
        i: 3 : 0.125 257.075 0 0.016
        i: 4 : 0.125 257.15 0 0.016
        i: 5 : 0.109 257.136 0 0.016
        i: 6 : 0.124 257.263 0 0.016
      Summary for k,r: 13,0
      BENCH-INNER: 0.115857 257.17 0 0.016
    r: 1, seed: 5
        i: 0 : 0.125 250.147 0 0.016
        i: 1 : 0.124 250.319 0 0.016
        i: 2 : 0.109 250.163 0 0.016
        i: 3 : 0.125 250.661 0 0.016
        i: 4 : 0.109 250.21 0 0.016
        i: 5 : 0.125 250.162 0 0.016
        i: 6 : 0.124 250.069 0 0.016
      Summary for k,r: 13,1
      BENCH-INNER: 0.120143 250.247 0 0.016
    r: 2, seed: 6
        i: 0 : 0.109 268.526 0 0.016
        i: 1 : 0.109 269.818 0 0.016
        i: 2 : 0.11 268.634 0 0.016
        i: 3 : 0.109 268.633 0 0.016
        i: 4 : 0.109 268.619 0 0.016
        i: 5 : 0.11 268.572 0 0.016
        i: 6 : 0.109 268.617 0 0.016
      Summary for k,r: 13,2
      BENCH-INNER: 0.109286 268.774 0 0.016
    r: 3, seed: 7
        i: 0 : 0.11 252.033 0 0.016
        i: 1 : 0.109 252.113 0 0.016
        i: 2 : 0.109 252.019 0 0.016
        i: 3 : 0.109 252.082 0 0.016
        i: 4 : 0.109 252.05 0 0.016
        i: 5 : 0.109 252.065 0 0.016
        i: 6 : 0.109 252.145 0 0.016
      Summary for k,r: 13,3
      BENCH-INNER: 0.109143 252.072 0 0.016
    r: 4, seed: 8
        i: 0 : 0.11 215.798 0 0.016
        i: 1 : 0.11 215.766 0 0.016
        i: 2 : 0.125 215.718 0 0.016
        i: 3 : 0.11 215.794 0 0.016
        i: 4 : 0.11 215.829 0 0.016
        i: 5 : 0.109 215.752 0 0.016
        i: 6 : 0.109 215.767 0 0.016
      Summary for k,r: 13,4
      BENCH-INNER: 0.111857 215.775 0 0.016
    r: 5, seed: 9
        i: 0 : 0.109 217.48 0 0.016
        i: 1 : 0.109 217.389 0 0.016
        i: 2 : 0.109 218.059 0 0.016
        i: 3 : 0.109 217.606 0 0.016
        i: 4 : 0.109 217.466 0 0.016
        i: 5 : 0.109 217.497 0 0.016
        i: 6 : 0.109 217.529 0 0.016
      Summary for k,r: 13,5
      BENCH-INNER: 0.109 217.575 0 0.016
    r: 6, seed: 10
        i: 0 : 0.109 257.683 0 0.016
        i: 1 : 0.125 257.668 0 0.016
        i: 2 : 0.109 257.542 0 0.016
        i: 3 : 0.125 258.712 0 0.016
        i: 4 : 0.109 257.603 0 0.016
        i: 5 : 0.11 257.557 0 0.016
        i: 6 : 0.109 257.603 0 0.016
      Summary for k,r: 13,6
      BENCH-INNER: 0.113714 257.767 0 0.016
    r: 7, seed: 11
        i: 0 : 0.125 209.995 0 0.016
        i: 1 : 0.109 210.011 0 0.016
        i: 2 : 0.109 210.133 0 0.016
        i: 3 : 0.109 210.086 0 0.016
        i: 4 : 0.109 210.104 0 0.016
        i: 5 : 0.124 210.04 0 0.016
        i: 6 : 0.109 210.008 0 0.016
      Summary for k,r: 13,7
      BENCH-INNER: 0.113429 210.054 0 0.016
    r: 8, seed: 12
        i: 0 : 0.11 212.66 0 0.016
        i: 1 : 0.125 212.599 0 0.016
        i: 2 : 0.109 212.536 0 0.016
        i: 3 : 0.125 212.629 0 0.016
        i: 4 : 0.125 212.598 0 0.016
        i: 5 : 0.125 212.537 0 0.016
        i: 6 : 0.109 212.614 0 0.016
      Summary for k,r: 13,8
      BENCH-INNER: 0.118286 212.596 0 0.016
    r: 9, seed: 13
        i: 0 : 0.125 278.93 0 0.016
        i: 1 : 0.124 278.961 0 0.016
        i: 2 : 0.125 278.946 0 0.016
        i: 3 : 0.125 278.945 0 0.016
        i: 4 : 0.124 279.522 0 0.016
        i: 5 : 0.125 279.317 0 0.016
        i: 6 : 0.125 279.238 0 0.016
      Summary for k,r: 13,9
      BENCH-INNER: 0.124714 279.123 0 0.016
  Summary for k 13 in scenario 2 over 10 rounds: 
  BENCH: 13 2 8192 0.114543 242.115 0 0.016
k(n): 14(16384)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.344 74.056 0 0.016
        i: 1 : 0.328 73.999 0 0.016
        i: 2 : 0.327 74.014 0 0.016
        i: 3 : 0.328 74.014 0 0.016
        i: 4 : 0.343 73.998 0 0.016
        i: 5 : 0.343 74.041 0 0.016
        i: 6 : 0.328 74.026 0 0.016
      Summary for k,r: 14,0
      BENCH-INNER: 0.334429 74.0211 0 0.016
  Summary for k 14 in scenario 0 over 1 rounds: 
  BENCH: 14 0 16384 0.334429 74.0211 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.218 14.212 0 0.016
        i: 1 : 0.203 14.275 0 0.016
        i: 2 : 0.203 14.29 0 0.016
        i: 3 : 0.203 14.305 0 0.016
        i: 4 : 0.202 14.212 0 0.016
        i: 5 : 0.203 14.291 0 0.016
        i: 6 : 0.203 14.258 0 0.016
      Summary for k,r: 14,0
      BENCH-INNER: 0.205 14.2633 0 0.016
    r: 1, seed: 5
        i: 0 : 0.218 14.32 0 0.016
        i: 1 : 0.203 14.304 0 0.016
        i: 2 : 0.219 14.26 0 0.016
        i: 3 : 0.218 14.321 0 0.016
        i: 4 : 0.218 14.289 0 0.016
        i: 5 : 0.218 14.243 0 0.016
        i: 6 : 0.218 14.304 0 0.016
      Summary for k,r: 14,1
      BENCH-INNER: 0.216 14.2916 0 0.016
    r: 2, seed: 6
        i: 0 : 0.203 14.43 0 0.016
        i: 1 : 0.203 14.4 0 0.016
        i: 2 : 0.219 14.384 0 0.016
        i: 3 : 0.203 14.383 0 0.016
        i: 4 : 0.219 14.366 0 0.016
        i: 5 : 0.219 14.413 0 0.016
        i: 6 : 0.203 14.413 0 0.016
      Summary for k,r: 14,2
      BENCH-INNER: 0.209857 14.3984 0 0.016
    r: 3, seed: 7
        i: 0 : 0.218 14.308 0 0.016
        i: 1 : 0.203 14.398 0 0.016
        i: 2 : 0.218 14.368 0 0.016
        i: 3 : 0.202 14.32 0 0.016
        i: 4 : 0.218 14.352 0 0.016
        i: 5 : 0.219 14.321 0 0.016
        i: 6 : 0.219 14.431 0 0.016
      Summary for k,r: 14,3
      BENCH-INNER: 0.213857 14.3569 0 0.016
    r: 4, seed: 8
        i: 0 : 0.202 14.367 0 0.016
        i: 1 : 0.219 14.352 0 0.016
        i: 2 : 0.203 14.414 0 0.016
        i: 3 : 0.218 14.43 0 0.016
        i: 4 : 0.219 14.384 0 0.016
        i: 5 : 0.218 14.415 0 0.016
        i: 6 : 0.218 14.336 0 0.016
      Summary for k,r: 14,4
      BENCH-INNER: 0.213857 14.3854 0 0.016
    r: 5, seed: 9
        i: 0 : 0.219 14.289 0 0.016
        i: 1 : 0.218 14.308 0 0.016
        i: 2 : 0.218 14.286 0 0.016
        i: 3 : 0.203 14.353 0 0.016
        i: 4 : 0.218 14.35 0 0.016
        i: 5 : 0.219 14.351 0 0.016
        i: 6 : 0.219 14.383 0 0.016
      Summary for k,r: 14,5
      BENCH-INNER: 0.216286 14.3314 0 0.016
    r: 6, seed: 10
        i: 0 : 0.203 14.306 0 0.016
        i: 1 : 0.203 14.336 0 0.016
        i: 2 : 0.203 14.336 0 0.016
        i: 3 : 0.203 14.321 0 0.016
        i: 4 : 0.218 14.29 0 0.016
        i: 5 : 0.219 14.337 0 0.016
        i: 6 : 0.218 14.26 0 0.016
      Summary for k,r: 14,6
      BENCH-INNER: 0.209571 14.3123 0 0.016
    r: 7, seed: 11
        i: 0 : 0.219 14.212 0 0.016
        i: 1 : 0.203 14.18 0 0.016
        i: 2 : 0.219 14.167 0 0.016
        i: 3 : 0.218 14.617 0 0.016
        i: 4 : 0.266 14.835 0 0.016
        i: 5 : 0.219 14.226 0 0.016
        i: 6 : 0.219 14.226 0 0.016
      Summary for k,r: 14,7
      BENCH-INNER: 0.223286 14.3519 0 0.016
    r: 8, seed: 12
        i: 0 : 0.203 14.43 0 0.016
        i: 1 : 0.219 14.321 0 0.016
        i: 2 : 0.203 14.367 0 0.016
        i: 3 : 0.219 14.368 0 0.016
        i: 4 : 0.219 14.291 0 0.016
        i: 5 : 0.219 14.335 0 0.016
        i: 6 : 0.219 14.303 0 0.016
      Summary for k,r: 14,8
      BENCH-INNER: 0.214429 14.345 0 0.016
    r: 9, seed: 13
        i: 0 : 0.203 14.196 0 0.016
        i: 1 : 0.218 14.228 0 0.016
        i: 2 : 0.218 14.181 0 0.016
        i: 3 : 0.219 14.133 0 0.016
        i: 4 : 0.219 14.195 0 0.016
        i: 5 : 0.203 14.211 0 0.016
        i: 6 : 0.203 14.183 0 0.016
      Summary for k,r: 14,9
      BENCH-INNER: 0.211857 14.1896 0 0.016
  Summary for k 14 in scenario 1 over 10 rounds: 
  BENCH: 14 1 16384 0.2134 14.3226 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.219 264.124 0 0.016
        i: 1 : 0.234 264.125 0 0.016
        i: 2 : 0.234 264.172 0 0.016
        i: 3 : 0.234 264.172 0 0.016
        i: 4 : 0.234 264.236 0 0.016
        i: 5 : 0.234 264.156 0 0.016
        i: 6 : 0.218 264.236 0 0.016
      Summary for k,r: 14,0
      BENCH-INNER: 0.229571 264.174 0 0.016
    r: 1, seed: 5
        i: 0 : 0.218 272.222 0 0.016
        i: 1 : 0.234 272.206 0 0.016
        i: 2 : 0.234 272.205 0 0.016
        i: 3 : 0.218 272.191 0 0.016
        i: 4 : 0.234 272.221 0 0.016
        i: 5 : 0.234 272.159 0 0.016
        i: 6 : 0.218 272.254 0 0.016
      Summary for k,r: 14,1
      BENCH-INNER: 0.227143 272.208 0 0.016
    r: 2, seed: 6
        i: 0 : 0.218 248.243 0 0.016
        i: 1 : 0.218 248.386 0 0.016
        i: 2 : 0.218 248.917 0 0.016
        i: 3 : 0.234 248.446 0 0.016
        i: 4 : 0.234 248.385 0 0.016
        i: 5 : 0.218 248.465 0 0.016
        i: 6 : 0.234 248.383 0 0.016
      Summary for k,r: 14,2
      BENCH-INNER: 0.224857 248.461 0 0.016
    r: 3, seed: 7
        i: 0 : 0.234 291.239 0 0.016
        i: 1 : 0.234 291.3 0 0.016
        i: 2 : 0.234 291.239 0 0.016
        i: 3 : 0.234 291.317 0 0.016
        i: 4 : 0.234 291.722 0 0.016
        i: 5 : 0.234 291.911 0 0.016
        i: 6 : 0.234 291.269 0 0.016
      Summary for k,r: 14,3
      BENCH-INNER: 0.234 291.428 0 0.016
    r: 4, seed: 8
        i: 0 : 0.218 282.47 0 0.016
        i: 1 : 0.218 282.44 0 0.016
        i: 2 : 0.234 282.456 0 0.016
        i: 3 : 0.234 282.441 0 0.016
        i: 4 : 0.234 282.346 0 0.016
        i: 5 : 0.218 282.47 0 0.016
        i: 6 : 0.234 282.347 0 0.016
      Summary for k,r: 14,4
      BENCH-INNER: 0.227143 282.424 0 0.016
    r: 5, seed: 9
        i: 0 : 0.234 244.141 0 0.016
        i: 1 : 0.234 244.267 0 0.016
        i: 2 : 0.234 244.205 0 0.016
        i: 3 : 0.234 244.797 0 0.016
        i: 4 : 0.234 244.298 0 0.016
        i: 5 : 0.234 244.205 0 0.016
        i: 6 : 0.234 244.235 0 0.016
      Summary for k,r: 14,5
      BENCH-INNER: 0.234 244.307 0 0.016
    r: 6, seed: 10
        i: 0 : 0.234 254.921 0 0.016
        i: 1 : 0.234 254.811 0 0.016
        i: 2 : 0.234 254.889 0 0.016
        i: 3 : 0.234 254.875 0 0.016
        i: 4 : 0.234 254.89 0 0.016
        i: 5 : 0.234 254.951 0 0.016
        i: 6 : 0.249 254.954 0 0.016
      Summary for k,r: 14,6
      BENCH-INNER: 0.236143 254.899 0 0.016
    r: 7, seed: 11
        i: 0 : 0.234 267.355 0 0.016
        i: 1 : 0.218 267.322 0 0.016
        i: 2 : 0.234 267.386 0 0.016
        i: 3 : 0.234 267.353 0 0.016
        i: 4 : 0.218 268.416 0 0.016
        i: 5 : 0.234 267.275 0 0.016
        i: 6 : 0.219 267.307 0 0.016
      Summary for k,r: 14,7
      BENCH-INNER: 0.227286 267.488 0 0.016
    r: 8, seed: 12
        i: 0 : 0.234 230.598 0 0.016
        i: 1 : 0.234 230.646 0 0.016
        i: 2 : 0.234 230.679 0 0.016
        i: 3 : 0.234 230.724 0 0.016
        i: 4 : 0.234 230.679 0 0.016
        i: 5 : 0.234 230.678 0 0.016
        i: 6 : 0.234 230.631 0 0.016
      Summary for k,r: 14,8
      BENCH-INNER: 0.234 230.662 0 0.016
    r: 9, seed: 13
        i: 0 : 0.234 271.411 0 0.016
        i: 1 : 0.249 271.99 0 0.016
        i: 2 : 0.25 271.488 0 0.016
        i: 3 : 0.25 271.518 0 0.016
        i: 4 : 0.25 271.473 0 0.016
        i: 5 : 0.25 271.473 0 0.016
        i: 6 : 0.234 271.364 0 0.016
      Summary for k,r: 14,9
      BENCH-INNER: 0.245286 271.531 0 0.016
  Summary for k 14 in scenario 2 over 10 rounds: 
  BENCH: 14 2 16384 0.231943 262.758 0 0.016
k(n): 15(32768)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.421 58.001 0 0.016
        i: 1 : 0.406 58.126 0 0.016
        i: 2 : 0.422 58.064 0 0.016
        i: 3 : 0.406 58.049 0 0.016
        i: 4 : 0.406 58.002 0 0.016
        i: 5 : 0.422 58.077 0 0.016
        i: 6 : 0.406 58.063 0 0.016
      Summary for k,r: 15,0
      BENCH-INNER: 0.412714 58.0546 0 0.016
  Summary for k 15 in scenario 0 over 1 rounds: 
  BENCH: 15 0 32768 0.412714 58.0546 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.437 14.818 0 0.016
        i: 1 : 0.421 14.839 0 0.016
        i: 2 : 0.437 14.757 0 0.016
        i: 3 : 0.437 14.868 0 0.016
        i: 4 : 0.437 14.898 0 0.016
        i: 5 : 0.421 14.852 0 0.016
        i: 6 : 0.421 14.866 0 0.016
      Summary for k,r: 15,0
      BENCH-INNER: 0.430143 14.8426 0 0.016
    r: 1, seed: 5
        i: 0 : 0.421 14.851 0 0.016
        i: 1 : 0.437 14.849 0 0.016
        i: 2 : 0.422 14.913 0 0.016
        i: 3 : 0.437 14.884 0 0.016
        i: 4 : 0.421 14.821 0 0.016
        i: 5 : 0.421 14.773 0 0.016
        i: 6 : 0.421 14.837 0 0.016
      Summary for k,r: 15,1
      BENCH-INNER: 0.425714 14.8469 0 0.016
    r: 2, seed: 6
        i: 0 : 0.436 14.838 0 0.016
        i: 1 : 0.437 14.915 0 0.016
        i: 2 : 0.437 14.912 0 0.016
        i: 3 : 0.421 14.93 0 0.016
        i: 4 : 0.437 14.93 0 0.016
        i: 5 : 0.436 14.961 0 0.016
        i: 6 : 0.437 14.961 0 0.016
      Summary for k,r: 15,2
      BENCH-INNER: 0.434429 14.921 0 0.016
    r: 3, seed: 7
        i: 0 : 0.437 14.68 0 0.016
        i: 1 : 0.437 14.711 0 0.016
        i: 2 : 0.437 14.603 0 0.016
        i: 3 : 0.436 14.634 0 0.016
        i: 4 : 0.437 14.711 0 0.016
        i: 5 : 0.437 14.646 0 0.016
        i: 6 : 0.437 14.726 0 0.016
      Summary for k,r: 15,3
      BENCH-INNER: 0.436857 14.673 0 0.016
    r: 4, seed: 8
        i: 0 : 0.436 14.835 0 0.016
        i: 1 : 0.437 14.82 0 0.016
        i: 2 : 0.437 14.806 0 0.016
        i: 3 : 0.437 14.866 0 0.016
        i: 4 : 0.437 14.851 0 0.016
        i: 5 : 0.437 14.789 0 0.016
        i: 6 : 0.421 14.775 0 0.016
      Summary for k,r: 15,4
      BENCH-INNER: 0.434571 14.8203 0 0.016
    r: 5, seed: 9
        i: 0 : 0.437 14.726 0 0.016
        i: 1 : 0.437 14.758 0 0.016
        i: 2 : 0.421 14.773 0 0.016
        i: 3 : 0.437 14.756 0 0.016
        i: 4 : 0.421 14.712 0 0.016
        i: 5 : 0.437 14.741 0 0.016
        i: 6 : 0.437 14.759 0 0.016
      Summary for k,r: 15,5
      BENCH-INNER: 0.432429 14.7464 0 0.016
    r: 6, seed: 10
        i: 0 : 0.437 14.789 0 0.016
        i: 1 : 0.436 14.805 0 0.016
        i: 2 : 0.421 14.838 0 0.016
        i: 3 : 0.421 14.866 0 0.016
        i: 4 : 0.437 14.836 0 0.016
        i: 5 : 0.421 14.772 0 0.016
        i: 6 : 0.437 14.821 0 0.016
      Summary for k,r: 15,6
      BENCH-INNER: 0.43 14.8181 0 0.016
    r: 7, seed: 11
        i: 0 : 0.437 14.774 0 0.016
        i: 1 : 0.421 14.835 0 0.016
        i: 2 : 0.437 14.836 0 0.016
        i: 3 : 0.421 14.836 0 0.016
        i: 4 : 0.421 14.883 0 0.016
        i: 5 : 0.436 14.82 0 0.016
        i: 6 : 0.437 14.755 0 0.016
      Summary for k,r: 15,7
      BENCH-INNER: 0.43 14.8199 0 0.016
    r: 8, seed: 12
        i: 0 : 0.436 15.038 0 0.016
        i: 1 : 0.437 14.991 0 0.016
        i: 2 : 0.421 15.006 0 0.016
        i: 3 : 0.421 15.07 0 0.016
        i: 4 : 0.421 14.992 0 0.016
        i: 5 : 0.436 15.008 0 0.016
        i: 6 : 0.421 15.025 0 0.016
      Summary for k,r: 15,8
      BENCH-INNER: 0.427571 15.0186 0 0.016
    r: 9, seed: 13
        i: 0 : 0.437 14.789 0 0.016
        i: 1 : 0.436 14.79 0 0.016
        i: 2 : 0.437 14.803 0 0.016
        i: 3 : 0.421 14.787 0 0.016
        i: 4 : 0.436 14.775 0 0.016
        i: 5 : 0.437 14.834 0 0.016
        i: 6 : 0.421 14.883 0 0.016
      Summary for k,r: 15,9
      BENCH-INNER: 0.432143 14.8087 0 0.016
  Summary for k 15 in scenario 1 over 10 rounds: 
  BENCH: 15 1 32768 0.431386 14.8315 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.468 229.321 0 0.016
        i: 1 : 0.453 229.337 0 0.016
        i: 2 : 0.452 229.401 0 0.016
        i: 3 : 0.452 229.338 0 0.016
        i: 4 : 0.468 229.337 0 0.016
        i: 5 : 0.468 229.353 0 0.016
        i: 6 : 0.453 230.523 0 0.016
      Summary for k,r: 15,0
      BENCH-INNER: 0.459143 229.516 0 0.016
    r: 1, seed: 5
        i: 0 : 0.484 297.917 0 0.016
        i: 1 : 0.484 297.929 0 0.016
        i: 2 : 0.499 297.978 0 0.016
        i: 3 : 0.483 297.992 0 0.016
        i: 4 : 0.5 297.9 0 0.016
        i: 5 : 0.499 297.901 0 0.016
        i: 6 : 0.499 298.056 0 0.016
      Summary for k,r: 15,1
      BENCH-INNER: 0.492571 297.953 0 0.016
    r: 2, seed: 6
        i: 0 : 0.483 261.707 0 0.016
        i: 1 : 0.499 262.314 0 0.016
        i: 2 : 0.5 261.581 0 0.016
        i: 3 : 0.499 261.786 0 0.016
        i: 4 : 0.499 261.614 0 0.016
        i: 5 : 0.484 261.659 0 0.016
        i: 6 : 0.499 261.66 0 0.016
      Summary for k,r: 15,2
      BENCH-INNER: 0.494714 261.76 0 0.016
    r: 3, seed: 7
        i: 0 : 0.468 283.124 0 0.016
        i: 1 : 0.484 283.267 0 0.016
        i: 2 : 0.483 283.266 0 0.016
        i: 3 : 0.468 283.36 0 0.016
        i: 4 : 0.484 283.251 0 0.016
        i: 5 : 0.484 283.299 0 0.016
        i: 6 : 0.484 283.265 0 0.016
      Summary for k,r: 15,3
      BENCH-INNER: 0.479286 283.262 0 0.016
    r: 4, seed: 8
        i: 0 : 0.468 264.063 0 0.016
        i: 1 : 0.468 263.971 0 0.016
        i: 2 : 0.468 263.938 0 0.016
        i: 3 : 0.468 264.078 0 0.016
        i: 4 : 0.453 265.124 0 0.016
        i: 5 : 0.452 263.985 0 0.016
        i: 6 : 0.452 263.984 0 0.016
      Summary for k,r: 15,4
      BENCH-INNER: 0.461286 264.163 0 0.016
    r: 5, seed: 9
        i: 0 : 0.468 290.101 0 0.016
        i: 1 : 0.484 290.006 0 0.016
        i: 2 : 0.484 290.067 0 0.016
        i: 3 : 0.468 290.739 0 0.016
        i: 4 : 0.468 290.292 0 0.016
        i: 5 : 0.468 290.419 0 0.016
        i: 6 : 0.484 290.162 0 0.016
      Summary for k,r: 15,5
      BENCH-INNER: 0.474857 290.255 0 0.016
    r: 6, seed: 10
        i: 0 : 0.468 250.264 0 0.016
        i: 1 : 0.484 250.25 0 0.016
        i: 2 : 0.484 250.276 0 0.016
        i: 3 : 0.468 250.197 0 0.016
        i: 4 : 0.484 250.258 0 0.016
        i: 5 : 0.483 250.196 0 0.016
        i: 6 : 0.468 250.303 0 0.016
      Summary for k,r: 15,6
      BENCH-INNER: 0.477 250.249 0 0.016
    r: 7, seed: 11
        i: 0 : 0.468 270.88 0 0.016
        i: 1 : 0.484 270.895 0 0.016
        i: 2 : 0.483 270.896 0 0.016
        i: 3 : 0.468 270.85 0 0.016
        i: 4 : 0.468 270.973 0 0.016
        i: 5 : 0.483 270.849 0 0.016
        i: 6 : 0.484 270.848 0 0.016
      Summary for k,r: 15,7
      BENCH-INNER: 0.476857 270.884 0 0.016
    r: 8, seed: 12
        i: 0 : 0.468 255.889 0 0.016
        i: 1 : 0.468 255.888 0 0.016
        i: 2 : 0.484 255.81 0 0.016
        i: 3 : 0.484 256.918 0 0.016
        i: 4 : 0.483 255.842 0 0.016
        i: 5 : 0.468 255.889 0 0.016
        i: 6 : 0.484 255.809 0 0.016
      Summary for k,r: 15,8
      BENCH-INNER: 0.477 256.006 0 0.016
    r: 9, seed: 13
        i: 0 : 0.468 257.603 0 0.016
        i: 1 : 0.468 258.885 0 0.016
        i: 2 : 0.468 257.839 0 0.016
        i: 3 : 0.468 257.825 0 0.016
        i: 4 : 0.483 257.825 0 0.016
        i: 5 : 0.468 257.649 0 0.016
        i: 6 : 0.484 257.745 0 0.016
      Summary for k,r: 15,9
      BENCH-INNER: 0.472429 257.91 0 0.016
  Summary for k 15 in scenario 2 over 10 rounds: 
  BENCH: 15 2 32768 0.476514 266.196 0 0.016
k(n): 16(65536)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 1.123 69.061 0 0.016
        i: 1 : 1.123 69.047 0 0.016
        i: 2 : 1.139 68.982 0 0.016
        i: 3 : 1.138 68.999 0 0.016
        i: 4 : 1.123 69.124 0 0.016
        i: 5 : 1.123 69.092 0 0.016
        i: 6 : 1.123 69.014 0 0.016
      Summary for k,r: 16,0
      BENCH-INNER: 1.12743 69.0456 0 0.016
  Summary for k 16 in scenario 0 over 1 rounds: 
  BENCH: 16 0 65536 1.12743 69.0456 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.873 16.131 0 0.016
        i: 1 : 0.874 16.148 0 0.016
        i: 2 : 0.874 16.131 0 0.016
        i: 3 : 0.858 16.146 0 0.016
        i: 4 : 0.873 16.147 0 0.016
        i: 5 : 0.874 16.116 0 0.016
        i: 6 : 0.874 16.13 0 0.016
      Summary for k,r: 16,0
      BENCH-INNER: 0.871429 16.1356 0 0.016
    r: 1, seed: 5
        i: 0 : 0.874 15.88 0 0.016
        i: 1 : 0.873 15.96 0 0.016
        i: 2 : 0.874 15.881 0 0.016
        i: 3 : 0.873 16.006 0 0.016
        i: 4 : 0.874 15.958 0 0.016
        i: 5 : 0.858 15.956 0 0.016
        i: 6 : 0.874 15.973 0 0.016
      Summary for k,r: 16,1
      BENCH-INNER: 0.871429 15.9449 0 0.016
    r: 2, seed: 6
        i: 0 : 0.874 16.317 0 0.016
        i: 1 : 0.873 16.255 0 0.016
        i: 2 : 0.858 16.349 0 0.016
        i: 3 : 0.873 16.286 0 0.016
        i: 4 : 0.858 16.316 0 0.016
        i: 5 : 0.873 16.333 0 0.016
        i: 6 : 0.858 16.364 0 0.016
      Summary for k,r: 16,2
      BENCH-INNER: 0.866714 16.3171 0 0.016
    r: 3, seed: 7
        i: 0 : 0.874 16.067 0 0.016
        i: 1 : 0.873 16.099 0 0.016
        i: 2 : 0.874 16.065 0 0.016
        i: 3 : 0.874 16.147 0 0.016
        i: 4 : 0.873 16.1 0 0.016
        i: 5 : 0.858 16.146 0 0.016
        i: 6 : 0.858 16.163 0 0.016
      Summary for k,r: 16,3
      BENCH-INNER: 0.869143 16.1124 0 0.016
    r: 4, seed: 8
        i: 0 : 0.858 16.087 0 0.016
        i: 1 : 0.858 16.163 0 0.016
        i: 2 : 0.858 16.145 0 0.016
        i: 3 : 0.874 16.162 0 0.016
        i: 4 : 0.858 16.071 0 0.016
        i: 5 : 0.873 16.162 0 0.016
        i: 6 : 0.858 16.207 0 0.016
      Summary for k,r: 16,4
      BENCH-INNER: 0.862429 16.1424 0 0.016
    r: 5, seed: 9
        i: 0 : 0.874 16.223 0 0.016
        i: 1 : 0.874 16.176 0 0.016
        i: 2 : 0.873 16.225 0 0.016
        i: 3 : 0.874 16.256 0 0.016
        i: 4 : 0.858 16.194 0 0.016
        i: 5 : 0.874 16.239 0 0.016
        i: 6 : 0.873 16.287 0 0.016
      Summary for k,r: 16,5
      BENCH-INNER: 0.871429 16.2286 0 0.016
    r: 6, seed: 10
        i: 0 : 0.858 16.006 0 0.016
        i: 1 : 0.858 16.115 0 0.016
        i: 2 : 0.858 16.132 0 0.016
        i: 3 : 0.874 16.113 0 0.016
        i: 4 : 0.874 16.099 0 0.016
        i: 5 : 0.858 16.146 0 0.016
        i: 6 : 0.858 16.1 0 0.016
      Summary for k,r: 16,6
      BENCH-INNER: 0.862571 16.1016 0 0.016
    r: 7, seed: 11
        i: 0 : 0.858 15.942 0 0.016
        i: 1 : 0.874 15.88 0 0.016
        i: 2 : 0.873 15.928 0 0.016
        i: 3 : 0.858 15.866 0 0.016
        i: 4 : 0.873 15.943 0 0.016
        i: 5 : 0.858 15.896 0 0.016
        i: 6 : 0.874 15.912 0 0.016
      Summary for k,r: 16,7
      BENCH-INNER: 0.866857 15.9096 0 0.016
    r: 8, seed: 12
        i: 0 : 0.874 16.1 0 0.016
        i: 1 : 0.874 16.179 0 0.016
        i: 2 : 0.874 16.208 0 0.016
        i: 3 : 0.874 16.148 0 0.016
        i: 4 : 0.873 16.114 0 0.016
        i: 5 : 0.874 16.162 0 0.016
        i: 6 : 0.873 16.131 0 0.016
      Summary for k,r: 16,8
      BENCH-INNER: 0.873714 16.1489 0 0.016
    r: 9, seed: 13
        i: 0 : 0.874 16.052 0 0.016
        i: 1 : 0.858 16.038 0 0.016
        i: 2 : 0.874 16.053 0 0.016
        i: 3 : 0.873 16.083 0 0.016
        i: 4 : 0.874 16.021 0 0.016
        i: 5 : 0.874 16.037 0 0.016
        i: 6 : 0.873 16.132 0 0.016
      Summary for k,r: 16,9
      BENCH-INNER: 0.871429 16.0594 0 0.016
  Summary for k 16 in scenario 1 over 10 rounds: 
  BENCH: 16 1 65536 0.868714 16.11 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.936 264.327 0 0.016
        i: 1 : 0.952 264.357 0 0.016
        i: 2 : 0.952 264.422 0 0.016
        i: 3 : 0.951 264.344 0 0.016
        i: 4 : 0.952 264.467 0 0.016
        i: 5 : 0.936 265.389 0 0.016
        i: 6 : 0.951 264.327 0 0.016
      Summary for k,r: 16,0
      BENCH-INNER: 0.947143 264.519 0 0.016
    r: 1, seed: 5
        i: 0 : 0.936 295.542 0 0.016
        i: 1 : 0.951 295.42 0 0.016
        i: 2 : 0.936 295.356 0 0.016
        i: 3 : 0.951 295.374 0 0.016
        i: 4 : 0.936 295.356 0 0.016
        i: 5 : 0.951 295.295 0 0.016
        i: 6 : 0.936 295.203 0 0.016
      Summary for k,r: 16,1
      BENCH-INNER: 0.942429 295.364 0 0.016
    r: 2, seed: 6
        i: 0 : 0.905 264.596 0 0.016
        i: 1 : 0.904 264.001 0 0.016
        i: 2 : 0.904 263.939 0 0.016
        i: 3 : 0.905 263.985 0 0.016
        i: 4 : 0.905 263.892 0 0.016
        i: 5 : 0.904 263.906 0 0.016
        i: 6 : 0.889 263.875 0 0.016
      Summary for k,r: 16,2
      BENCH-INNER: 0.902286 264.028 0 0.016
    r: 3, seed: 7
        i: 0 : 0.967 294.483 0 0.016
        i: 1 : 0.967 294.437 0 0.016
        i: 2 : 0.967 294.545 0 0.016
        i: 3 : 0.967 294.452 0 0.016
        i: 4 : 0.967 294.452 0 0.016
        i: 5 : 0.967 294.499 0 0.016
        i: 6 : 0.967 294.563 0 0.016
      Summary for k,r: 16,3
      BENCH-INNER: 0.967 294.49 0 0.016
    r: 4, seed: 8
        i: 0 : 0.936 282.814 0 0.016
        i: 1 : 0.921 282.862 0 0.016
        i: 2 : 0.936 283.969 0 0.016
        i: 3 : 0.936 282.814 0 0.016
        i: 4 : 0.936 282.877 0 0.016
        i: 5 : 0.936 282.737 0 0.016
        i: 6 : 0.936 282.816 0 0.016
      Summary for k,r: 16,4
      BENCH-INNER: 0.933857 282.984 0 0.016
    r: 5, seed: 9
        i: 0 : 0.92 306.09 0 0.016
        i: 1 : 0.92 306.104 0 0.016
        i: 2 : 0.92 306.683 0 0.016
        i: 3 : 0.92 306.276 0 0.016
        i: 4 : 0.921 306.214 0 0.016
        i: 5 : 0.921 306.183 0 0.016
        i: 6 : 0.92 306.027 0 0.016
      Summary for k,r: 16,5
      BENCH-INNER: 0.920286 306.225 0 0.016
    r: 6, seed: 10
        i: 0 : 0.905 292.643 0 0.016
        i: 1 : 0.905 292.579 0 0.016
        i: 2 : 0.905 292.61 0 0.016
        i: 3 : 0.904 292.486 0 0.016
        i: 4 : 0.904 292.516 0 0.016
        i: 5 : 0.905 292.502 0 0.016
        i: 6 : 0.905 292.534 0 0.016
      Summary for k,r: 16,6
      BENCH-INNER: 0.904714 292.553 0 0.016
    r: 7, seed: 11
        i: 0 : 0.905 286.354 0 0.016
        i: 1 : 0.889 286.372 0 0.016
        i: 2 : 0.905 286.31 0 0.016
        i: 3 : 0.889 286.465 0 0.016
        i: 4 : 0.889 286.344 0 0.016
        i: 5 : 0.889 286.45 0 0.016
        i: 6 : 0.89 287.493 0 0.016
      Summary for k,r: 16,7
      BENCH-INNER: 0.893714 286.541 0 0.016
    r: 8, seed: 12
        i: 0 : 0.92 310.848 0 0.016
        i: 1 : 0.905 310.833 0 0.016
        i: 2 : 0.904 310.784 0 0.016
        i: 3 : 0.905 310.8 0 0.016
        i: 4 : 0.905 310.88 0 0.016
        i: 5 : 0.92 311.473 0 0.016
        i: 6 : 0.92 310.926 0 0.016
      Summary for k,r: 16,8
      BENCH-INNER: 0.911286 310.935 0 0.016
    r: 9, seed: 13
        i: 0 : 0.936 270.161 0 0.016
        i: 1 : 0.936 270.193 0 0.016
        i: 2 : 0.921 270.131 0 0.016
        i: 3 : 0.92 270.193 0 0.016
        i: 4 : 0.936 270.148 0 0.016
        i: 5 : 0.92 270.179 0 0.016
        i: 6 : 0.921 270.1 0 0.016
      Summary for k,r: 16,9
      BENCH-INNER: 0.927143 270.158 0 0.016
  Summary for k 16 in scenario 2 over 10 rounds: 
  BENCH: 16 2 65536 0.924986 286.78 0 0.016
k(n): 17(131072)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 1.965 54.538 0 0.016
        i: 1 : 1.965 54.459 0 0.016
        i: 2 : 1.966 54.492 0 0.016
        i: 3 : 1.965 54.478 0 0.016
        i: 4 : 1.966 54.553 0 0.016
        i: 5 : 1.965 54.508 0 0.016
        i: 6 : 1.965 54.507 0 0.016
      Summary for k,r: 17,0
      BENCH-INNER: 1.96529 54.505 0 0.016
  Summary for k 17 in scenario 0 over 1 rounds: 
  BENCH: 17 0 131072 1.96529 54.505 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 1.779 17.16 0 0.016
        i: 1 : 1.778 17.161 0 0.016
        i: 2 : 1.794 17.143 0 0.016
        i: 3 : 1.778 17.131 0 0.016
        i: 4 : 1.779 17.16 0 0.016
        i: 5 : 1.778 17.207 0 0.016
        i: 6 : 1.778 17.131 0 0.016
      Summary for k,r: 17,0
      BENCH-INNER: 1.78057 17.1561 0 0.016
    r: 1, seed: 5
        i: 0 : 1.794 17.285 0 0.016
        i: 1 : 1.794 17.253 0 0.016
        i: 2 : 1.794 17.286 0 0.016
        i: 3 : 1.778 17.255 0 0.016
        i: 4 : 1.794 17.27 0 0.016
        i: 5 : 1.779 17.24 0 0.016
        i: 6 : 1.794 17.285 0 0.016
      Summary for k,r: 17,1
      BENCH-INNER: 1.78957 17.2677 0 0.016
    r: 2, seed: 6
        i: 0 : 1.779 17.05 0 0.016
        i: 1 : 1.778 17.129 0 0.016
        i: 2 : 1.779 17.143 0 0.016
        i: 3 : 1.778 17.175 0 0.016
        i: 4 : 1.763 17.207 0 0.016
        i: 5 : 1.778 17.111 0 0.016
        i: 6 : 1.779 17.128 0 0.016
      Summary for k,r: 17,2
      BENCH-INNER: 1.77629 17.1347 0 0.016
    r: 3, seed: 7
        i: 0 : 1.779 17.206 0 0.016
        i: 1 : 1.778 17.206 0 0.016
        i: 2 : 1.779 17.173 0 0.016
        i: 3 : 1.778 17.145 0 0.016
        i: 4 : 1.778 17.253 0 0.016
        i: 5 : 1.779 17.192 0 0.016
        i: 6 : 1.778 17.208 0 0.016
      Summary for k,r: 17,3
      BENCH-INNER: 1.77843 17.1976 0 0.016
    r: 4, seed: 8
        i: 0 : 1.794 17.192 0 0.016
        i: 1 : 1.778 17.159 0 0.016
        i: 2 : 1.778 17.162 0 0.016
        i: 3 : 1.779 17.158 0 0.016
        i: 4 : 1.778 17.13 0 0.016
        i: 5 : 1.778 17.16 0 0.016
        i: 6 : 1.778 17.131 0 0.016
      Summary for k,r: 17,4
      BENCH-INNER: 1.78043 17.156 0 0.016
    r: 5, seed: 9
        i: 0 : 1.779 16.816 0 0.016
        i: 1 : 1.779 16.894 0 0.016
        i: 2 : 1.779 16.943 0 0.016
        i: 3 : 1.778 16.926 0 0.016
        i: 4 : 1.778 16.926 0 0.016
        i: 5 : 1.779 16.863 0 0.016
        i: 6 : 1.779 16.894 0 0.016
      Summary for k,r: 17,5
      BENCH-INNER: 1.77871 16.8946 0 0.016
    r: 6, seed: 10
        i: 0 : 1.778 17.065 0 0.016
        i: 1 : 1.763 17.049 0 0.016
        i: 2 : 1.763 17.065 0 0.016
        i: 3 : 1.779 17.067 0 0.016
        i: 4 : 1.778 17.065 0 0.016
        i: 5 : 1.778 17.098 0 0.016
        i: 6 : 1.779 17.114 0 0.016
      Summary for k,r: 17,6
      BENCH-INNER: 1.774 17.0747 0 0.016
    r: 7, seed: 11
        i: 0 : 1.779 17.129 0 0.016
        i: 1 : 1.763 17.175 0 0.016
        i: 2 : 1.778 17.098 0 0.016
        i: 3 : 1.762 17.175 0 0.016
        i: 4 : 1.762 17.161 0 0.016
        i: 5 : 1.763 17.129 0 0.016
        i: 6 : 1.763 17.176 0 0.016
      Summary for k,r: 17,7
      BENCH-INNER: 1.76714 17.149 0 0.016
    r: 8, seed: 12
        i: 0 : 1.778 17.363 0 0.016
        i: 1 : 1.794 17.347 0 0.016
        i: 2 : 1.794 17.394 0 0.016
        i: 3 : 1.794 17.363 0 0.016
        i: 4 : 1.794 17.3 0 0.016
        i: 5 : 1.778 17.362 0 0.016
        i: 6 : 1.794 17.271 0 0.016
      Summary for k,r: 17,8
      BENCH-INNER: 1.78943 17.3429 0 0.016
    r: 9, seed: 13
        i: 0 : 1.794 17.019 0 0.016
        i: 1 : 1.778 16.957 0 0.016
        i: 2 : 1.779 16.971 0 0.016
        i: 3 : 1.778 16.974 0 0.016
        i: 4 : 1.794 17.004 0 0.016
        i: 5 : 1.794 17.006 0 0.016
        i: 6 : 1.778 17.019 0 0.016
      Summary for k,r: 17,9
      BENCH-INNER: 1.785 16.9929 0 0.016
  Summary for k 17 in scenario 1 over 10 rounds: 
  BENCH: 17 1 131072 1.77996 17.1366 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 1.919 332.546 0 0.016
        i: 1 : 1.919 332.609 0 0.016
        i: 2 : 1.919 332.688 0 0.016
        i: 3 : 1.919 333.827 0 0.016
        i: 4 : 1.92 332.88 0 0.016
        i: 5 : 1.919 332.715 0 0.016
        i: 6 : 1.919 332.668 0 0.016
      Summary for k,r: 17,0
      BENCH-INNER: 1.91914 332.848 0 0.016
    r: 1, seed: 5
        i: 0 : 1.919 287.206 0 0.016
        i: 1 : 1.919 287.295 0 0.016
        i: 2 : 1.919 289.307 0 0.016
        i: 3 : 1.919 287.294 0 0.016
        i: 4 : 1.919 287.229 0 0.016
        i: 5 : 1.934 287.322 0 0.016
        i: 6 : 1.934 287.123 0 0.016
      Summary for k,r: 17,1
      BENCH-INNER: 1.92329 287.539 0 0.016
    r: 2, seed: 6
        i: 0 : 1.95 270.039 0 0.016
        i: 1 : 1.95 270.022 0 0.016
        i: 2 : 1.95 269.912 0 0.016
        i: 3 : 1.95 270.116 0 0.016
        i: 4 : 1.95 270.071 0 0.016
        i: 5 : 1.95 270.099 0 0.016
        i: 6 : 1.95 270.069 0 0.016
      Summary for k,r: 17,2
      BENCH-INNER: 1.95 270.047 0 0.016
    r: 3, seed: 7
        i: 0 : 1.904 289.741 0 0.016
        i: 1 : 1.903 289.647 0 0.016
        i: 2 : 1.904 289.77 0 0.016
        i: 3 : 1.903 289.709 0 0.016
        i: 4 : 1.903 289.662 0 0.016
        i: 5 : 1.903 291.114 0 0.016
        i: 6 : 2.028 294.591 0 0.016
      Summary for k,r: 17,3
      BENCH-INNER: 1.92114 290.605 0 0.016
    r: 4, seed: 8
        i: 0 : 1.934 296.763 0 0.016
        i: 1 : 1.934 295.576 0 0.016
        i: 2 : 1.95 295.59 0 0.016
        i: 3 : 1.934 296.324 0 0.016
        i: 4 : 1.934 295.699 0 0.016
        i: 5 : 1.934 295.687 0 0.016
        i: 6 : 1.935 295.48 0 0.016
      Summary for k,r: 17,4
      BENCH-INNER: 1.93643 295.874 0 0.016
    r: 5, seed: 9
        i: 0 : 1.919 305.386 0 0.016
        i: 1 : 1.919 305.309 0 0.016
        i: 2 : 1.919 305.404 0 0.016
        i: 3 : 1.918 305.279 0 0.016
        i: 4 : 1.903 305.417 0 0.016
        i: 5 : 1.918 305.325 0 0.016
        i: 6 : 1.919 305.387 0 0.016
      Summary for k,r: 17,5
      BENCH-INNER: 1.91643 305.358 0 0.016
    r: 6, seed: 10
        i: 0 : 1.919 289.57 0 0.016
        i: 1 : 1.935 289.57 0 0.016
        i: 2 : 1.935 289.569 0 0.016
        i: 3 : 1.935 289.617 0 0.016
        i: 4 : 1.934 289.647 0 0.016
        i: 5 : 1.935 289.615 0 0.016
        i: 6 : 1.935 289.571 0 0.016
      Summary for k,r: 17,6
      BENCH-INNER: 1.93257 289.594 0 0.016
    r: 7, seed: 11
        i: 0 : 1.935 292.36 0 0.016
        i: 1 : 1.934 292.314 0 0.016
        i: 2 : 1.95 292.548 0 0.016
        i: 3 : 1.934 293.546 0 0.016
        i: 4 : 1.934 292.411 0 0.016
        i: 5 : 1.935 293.235 0 0.016
        i: 6 : 1.934 292.518 0 0.016
      Summary for k,r: 17,7
      BENCH-INNER: 1.93657 292.705 0 0.016
    r: 8, seed: 12
        i: 0 : 1.903 298.398 0 0.016
        i: 1 : 1.904 298.415 0 0.016
        i: 2 : 1.903 298.367 0 0.016
        i: 3 : 1.903 298.398 0 0.016
        i: 4 : 1.918 298.352 0 0.016
        i: 5 : 1.919 298.334 0 0.016
        i: 6 : 1.903 298.383 0 0.016
      Summary for k,r: 17,8
      BENCH-INNER: 1.90757 298.378 0 0.016
    r: 9, seed: 13
        i: 0 : 1.903 289.256 0 0.016
        i: 1 : 1.903 289.102 0 0.016
        i: 2 : 1.903 289.195 0 0.016
        i: 3 : 1.903 289.197 0 0.016
        i: 4 : 1.903 289.177 0 0.016
        i: 5 : 1.903 289.086 0 0.016
        i: 6 : 1.903 289.177 0 0.016
      Summary for k,r: 17,9
      BENCH-INNER: 1.903 289.17 0 0.016
  Summary for k 17 in scenario 2 over 10 rounds: 
  BENCH: 17 2 131072 1.92461 295.212 0 0.016
k(n): 18(262144)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 4.29 67.922 0 0.016
        i: 1 : 4.29 67.923 0 0.016
        i: 2 : 4.291 67.952 0 0.016
        i: 3 : 4.29 67.924 0 0.016
        i: 4 : 4.306 68 0 0.016
        i: 5 : 4.29 67.891 0 0.016
        i: 6 : 4.29 67.985 0 0.016
      Summary for k,r: 18,0
      BENCH-INNER: 4.29243 67.9424 0 0.016
  Summary for k 18 in scenario 0 over 1 rounds: 
  BENCH: 18 0 262144 4.29243 67.9424 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 3.588 19.297 0 0.016
        i: 1 : 3.604 19.36 0 0.016
        i: 2 : 3.604 19.422 0 0.016
        i: 3 : 3.588 19.437 0 0.016
        i: 4 : 3.588 19.358 0 0.016
        i: 5 : 3.604 19.251 0 0.016
        i: 6 : 3.603 19.376 0 0.016
      Summary for k,r: 18,0
      BENCH-INNER: 3.597 19.3573 0 0.016
    r: 1, seed: 5
        i: 0 : 3.588 18.627 0 0.016
        i: 1 : 3.588 18.704 0 0.016
        i: 2 : 3.588 18.703 0 0.016
        i: 3 : 3.588 18.64 0 0.016
        i: 4 : 3.588 18.672 0 0.016
        i: 5 : 3.588 18.689 0 0.016
        i: 6 : 3.588 18.641 0 0.016
      Summary for k,r: 18,1
      BENCH-INNER: 3.588 18.668 0 0.016
    r: 2, seed: 6
        i: 0 : 3.588 18.685 0 0.016
        i: 1 : 3.588 18.814 0 0.016
        i: 2 : 3.588 18.783 0 0.016
        i: 3 : 3.588 18.751 0 0.016
        i: 4 : 3.588 18.783 0 0.016
        i: 5 : 3.588 18.782 0 0.016
        i: 6 : 3.588 18.83 0 0.016
      Summary for k,r: 18,2
      BENCH-INNER: 3.588 18.7754 0 0.016
    r: 3, seed: 7
        i: 0 : 3.588 18.955 0 0.016
        i: 1 : 3.588 18.938 0 0.016
        i: 2 : 3.603 18.877 0 0.016
        i: 3 : 3.604 18.923 0 0.016
        i: 4 : 3.603 18.89 0 0.016
        i: 5 : 3.588 18.955 0 0.016
        i: 6 : 3.588 18.924 0 0.016
      Summary for k,r: 18,3
      BENCH-INNER: 3.59457 18.9231 0 0.016
    r: 4, seed: 8
        i: 0 : 3.588 18.799 0 0.016
        i: 1 : 3.588 18.69 0 0.016
        i: 2 : 3.604 18.752 0 0.016
        i: 3 : 3.588 18.658 0 0.016
        i: 4 : 3.588 18.766 0 0.016
        i: 5 : 3.588 18.689 0 0.016
        i: 6 : 3.588 18.736 0 0.016
      Summary for k,r: 18,4
      BENCH-INNER: 3.59029 18.7271 0 0.016
    r: 5, seed: 9
        i: 0 : 3.603 18.985 0 0.016
        i: 1 : 3.603 18.907 0 0.016
        i: 2 : 3.604 19.047 0 0.016
        i: 3 : 3.604 18.957 0 0.016
        i: 4 : 3.619 18.955 0 0.016
        i: 5 : 3.62 19.063 0 0.016
        i: 6 : 3.604 19.018 0 0.016
      Summary for k,r: 18,5
      BENCH-INNER: 3.60814 18.9903 0 0.016
    r: 6, seed: 10
        i: 0 : 3.588 19.047 0 0.016
        i: 1 : 3.603 19.016 0 0.016
        i: 2 : 3.604 19.048 0 0.016
        i: 3 : 3.588 19.095 0 0.016
        i: 4 : 3.588 19.062 0 0.016
        i: 5 : 3.603 19.064 0 0.016
        i: 6 : 3.588 19.063 0 0.016
      Summary for k,r: 18,6
      BENCH-INNER: 3.59457 19.0564 0 0.016
    r: 7, seed: 11
        i: 0 : 3.588 18.798 0 0.016
        i: 1 : 3.588 18.829 0 0.016
        i: 2 : 3.572 18.705 0 0.016
        i: 3 : 3.588 18.799 0 0.016
        i: 4 : 3.573 18.828 0 0.016
        i: 5 : 3.588 18.813 0 0.016
        i: 6 : 3.588 18.767 0 0.016
      Summary for k,r: 18,7
      BENCH-INNER: 3.58357 18.7913 0 0.016
    r: 8, seed: 12
        i: 0 : 3.573 19.295 0 0.016
        i: 1 : 3.572 19.204 0 0.016
        i: 2 : 3.588 19.251 0 0.016
        i: 3 : 3.588 19.299 0 0.016
        i: 4 : 3.588 19.218 0 0.016
        i: 5 : 3.588 19.22 0 0.016
        i: 6 : 3.588 19.251 0 0.016
      Summary for k,r: 18,8
      BENCH-INNER: 3.58357 19.2483 0 0.016
    r: 9, seed: 13
        i: 0 : 3.588 19.109 0 0.016
        i: 1 : 4.088 18.874 0 0.016
        i: 2 : 3.588 18.767 0 0.016
        i: 3 : 3.588 18.625 0 0.016
        i: 4 : 3.588 18.627 0 0.016
        i: 5 : 3.573 18.704 0 0.016
        i: 6 : 3.588 18.656 0 0.016
      Summary for k,r: 18,9
      BENCH-INNER: 3.65729 18.766 0 0.016
  Summary for k 18 in scenario 1 over 10 rounds: 
  BENCH: 18 1 262144 3.5985 18.9303 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 3.822 305.965 0 0.016
        i: 1 : 3.822 305.404 0 0.016
        i: 2 : 3.838 305.295 0 0.016
        i: 3 : 3.822 305.308 0 0.016
        i: 4 : 3.823 305.326 0 0.016
        i: 5 : 3.822 305.325 0 0.016
        i: 6 : 3.822 305.388 0 0.016
      Summary for k,r: 18,0
      BENCH-INNER: 3.82443 305.43 0 0.016
    r: 1, seed: 5
        i: 0 : 3.822 277.744 0 0.016
        i: 1 : 3.822 277.744 0 0.016
        i: 2 : 3.822 277.635 0 0.016
        i: 3 : 3.838 277.744 0 0.016
        i: 4 : 3.822 277.776 0 0.016
        i: 5 : 3.822 277.682 0 0.016
        i: 6 : 3.822 277.775 0 0.016
      Summary for k,r: 18,1
      BENCH-INNER: 3.82429 277.729 0 0.016
    r: 2, seed: 6
        i: 0 : 3.807 278.431 0 0.016
        i: 1 : 3.806 278.508 0 0.016
        i: 2 : 3.807 278.431 0 0.016
        i: 3 : 3.822 278.477 0 0.016
        i: 4 : 3.822 278.43 0 0.016
        i: 5 : 3.806 278.493 0 0.016
        i: 6 : 3.806 278.727 0 0.016
      Summary for k,r: 18,2
      BENCH-INNER: 3.81086 278.5 0 0.016
    r: 3, seed: 7
        i: 0 : 3.915 277.088 0 0.016
        i: 1 : 3.9 277.058 0 0.016
        i: 2 : 3.915 277.057 0 0.016
        i: 3 : 3.9 278.071 0 0.016
        i: 4 : 3.9 276.919 0 0.016
        i: 5 : 3.915 276.932 0 0.016
        i: 6 : 3.9 276.873 0 0.016
      Summary for k,r: 18,3
      BENCH-INNER: 3.90643 277.143 0 0.016
    r: 4, seed: 8
        i: 0 : 3.868 335.12 0 0.016
        i: 1 : 3.885 335.105 0 0.016
        i: 2 : 3.884 334.98 0 0.016
        i: 3 : 3.869 335.199 0 0.016
        i: 4 : 3.885 335.137 0 0.016
        i: 5 : 3.869 335.198 0 0.016
        i: 6 : 3.884 335.185 0 0.016
      Summary for k,r: 18,4
      BENCH-INNER: 3.87771 335.132 0 0.016
    r: 5, seed: 9
        i: 0 : 3.837 313.016 0 0.016
        i: 1 : 3.853 313 0 0.016
        i: 2 : 3.853 313.106 0 0.016
        i: 3 : 3.872 313.189 0 0.016
        i: 4 : 3.854 313.687 0 0.016
        i: 5 : 3.853 313.187 0 0.016
        i: 6 : 3.854 313.05 0 0.016
      Summary for k,r: 18,5
      BENCH-INNER: 3.85371 313.176 0 0.016
    r: 6, seed: 10
        i: 0 : 3.806 324.983 0 0.016
        i: 1 : 3.807 324.933 0 0.016
        i: 2 : 3.807 324.918 0 0.016
        i: 3 : 3.806 324.871 0 0.016
        i: 4 : 3.806 326.043 0 0.016
        i: 5 : 3.807 324.808 0 0.016
        i: 6 : 3.807 324.855 0 0.016
      Summary for k,r: 18,6
      BENCH-INNER: 3.80657 325.059 0 0.016
    r: 7, seed: 11
        i: 0 : 3.869 295.84 0 0.016
        i: 1 : 3.853 295.809 0 0.016
        i: 2 : 3.869 295.98 0 0.016
        i: 3 : 3.869 295.809 0 0.016
        i: 4 : 3.869 295.887 0 0.016
        i: 5 : 3.869 295.902 0 0.016
        i: 6 : 3.853 295.792 0 0.016
      Summary for k,r: 18,7
      BENCH-INNER: 3.86443 295.86 0 0.016
    r: 8, seed: 12
        i: 0 : 3.9 334.685 0 0.016
        i: 1 : 3.916 334.653 0 0.016
        i: 2 : 3.916 334.622 0 0.016
        i: 3 : 3.916 334.684 0 0.016
        i: 4 : 3.915 334.652 0 0.016
        i: 5 : 3.916 335.293 0 0.016
        i: 6 : 3.916 334.732 0 0.016
      Summary for k,r: 18,8
      BENCH-INNER: 3.91357 334.76 0 0.016
    r: 9, seed: 13
        i: 0 : 3.822 300.598 0 0.016
        i: 1 : 3.822 300.457 0 0.016
        i: 2 : 3.822 300.489 0 0.016
        i: 3 : 3.822 300.428 0 0.016
        i: 4 : 3.822 300.318 0 0.016
        i: 5 : 3.822 300.38 0 0.016
        i: 6 : 3.822 301.769 0 0.016
      Summary for k,r: 18,9
      BENCH-INNER: 3.822 300.634 0 0.016
  Summary for k 18 in scenario 2 over 10 rounds: 
  BENCH: 18 2 262144 3.8504 304.342 0 0.016
k(n): 19(524288)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 7.738 44.71 0 0.016
        i: 1 : 7.738 44.818 0 0.016
        i: 2 : 7.737 44.819 0 0.016
        i: 3 : 7.737 44.835 0 0.016
        i: 4 : 7.753 44.818 0 0.016
        i: 5 : 7.754 44.787 0 0.016
        i: 6 : 7.753 44.804 0 0.016
      Summary for k,r: 19,0
      BENCH-INNER: 7.74429 44.7987 0 0.016
  Summary for k 19 in scenario 0 over 1 rounds: 
  BENCH: 19 0 524288 7.74429 44.7987 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 7.363 21.434 0 0.016
        i: 1 : 7.363 21.496 0 0.016
        i: 2 : 7.364 21.466 0 0.016
        i: 3 : 7.363 21.418 0 0.016
        i: 4 : 7.363 21.482 0 0.016
        i: 5 : 7.363 21.435 0 0.016
        i: 6 : 7.363 21.481 0 0.016
      Summary for k,r: 19,0
      BENCH-INNER: 7.36314 21.4589 0 0.016
    r: 1, seed: 5
        i: 0 : 7.363 21.247 0 0.016
        i: 1 : 7.379 21.309 0 0.016
        i: 2 : 7.379 21.341 0 0.016
        i: 3 : 7.363 21.356 0 0.016
        i: 4 : 7.378 21.294 0 0.016
        i: 5 : 7.379 21.282 0 0.016
        i: 6 : 7.379 21.264 0 0.016
      Summary for k,r: 19,1
      BENCH-INNER: 7.37429 21.299 0 0.016
    r: 2, seed: 6
        i: 0 : 7.332 21.344 0 0.016
        i: 1 : 7.332 21.372 0 0.016
        i: 2 : 7.316 21.356 0 0.016
        i: 3 : 7.316 21.356 0 0.016
        i: 4 : 7.332 21.372 0 0.016
        i: 5 : 7.317 21.357 0 0.016
        i: 6 : 7.316 21.357 0 0.016
      Summary for k,r: 19,2
      BENCH-INNER: 7.323 21.3591 0 0.016
    r: 3, seed: 7
        i: 0 : 7.363 21.264 0 0.016
        i: 1 : 7.348 21.219 0 0.016
        i: 2 : 7.364 21.248 0 0.016
        i: 3 : 7.363 21.279 0 0.016
        i: 4 : 7.348 21.264 0 0.016
        i: 5 : 7.348 21.248 0 0.016
        i: 6 : 7.348 21.246 0 0.016
      Summary for k,r: 19,3
      BENCH-INNER: 7.35457 21.2526 0 0.016
    r: 4, seed: 8
        i: 0 : 7.347 21.405 0 0.016
        i: 1 : 7.348 21.403 0 0.016
        i: 2 : 7.348 21.342 0 0.016
        i: 3 : 7.348 21.372 0 0.016
        i: 4 : 7.347 21.372 0 0.016
        i: 5 : 7.364 21.342 0 0.016
        i: 6 : 7.363 21.373 0 0.016
      Summary for k,r: 19,4
      BENCH-INNER: 7.35214 21.3727 0 0.016
    r: 5, seed: 9
        i: 0 : 7.332 21.077 0 0.016
        i: 1 : 7.332 21.091 0 0.016
        i: 2 : 7.332 21.091 0 0.016
        i: 3 : 7.348 21.106 0 0.016
        i: 4 : 7.332 21.06 0 0.016
        i: 5 : 7.333 21.077 0 0.016
        i: 6 : 7.363 21.124 0 0.016
      Summary for k,r: 19,5
      BENCH-INNER: 7.33886 21.0894 0 0.016
    r: 6, seed: 10
        i: 0 : 7.301 21.248 0 0.016
        i: 1 : 7.317 21.231 0 0.016
        i: 2 : 7.316 21.248 0 0.016
        i: 3 : 7.316 21.231 0 0.016
        i: 4 : 7.317 21.231 0 0.016
        i: 5 : 7.317 21.141 0 0.016
        i: 6 : 7.3 21.248 0 0.016
      Summary for k,r: 19,6
      BENCH-INNER: 7.312 21.2254 0 0.016
    r: 7, seed: 11
        i: 0 : 7.348 21.155 0 0.016
        i: 1 : 7.348 21.215 0 0.016
        i: 2 : 7.363 21.199 0 0.016
        i: 3 : 7.348 21.248 0 0.016
        i: 4 : 7.364 21.2 0 0.016
        i: 5 : 7.364 21.263 0 0.016
        i: 6 : 7.363 21.247 0 0.016
      Summary for k,r: 19,7
      BENCH-INNER: 7.35686 21.2181 0 0.016
    r: 8, seed: 12
        i: 0 : 7.347 21.188 0 0.016
        i: 1 : 7.364 21.278 0 0.016
        i: 2 : 7.348 21.246 0 0.016
        i: 3 : 7.363 21.264 0 0.016
        i: 4 : 7.347 21.233 0 0.016
        i: 5 : 7.363 21.231 0 0.016
        i: 6 : 7.379 21.262 0 0.016
      Summary for k,r: 19,8
      BENCH-INNER: 7.35871 21.2431 0 0.016
    r: 9, seed: 13
        i: 0 : 7.395 21.308 0 0.016
        i: 1 : 7.395 21.387 0 0.016
        i: 2 : 7.395 21.371 0 0.016
        i: 3 : 7.394 21.358 0 0.016
        i: 4 : 7.394 21.372 0 0.016
        i: 5 : 7.395 21.308 0 0.016
        i: 6 : 7.395 21.388 0 0.016
      Summary for k,r: 19,9
      BENCH-INNER: 7.39471 21.356 0 0.016
  Summary for k 19 in scenario 1 over 10 rounds: 
  BENCH: 19 1 524288 7.35283 21.2874 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 8.018 326.276 0 0.016
        i: 1 : 8.034 326.325 0 0.016
        i: 2 : 8.018 326.464 0 0.016
        i: 3 : 8.034 326.277 0 0.016
        i: 4 : 8.018 326.432 0 0.016
        i: 5 : 8.018 327.027 0 0.016
        i: 6 : 8.019 326.446 0 0.016
      Summary for k,r: 19,0
      BENCH-INNER: 8.02271 326.464 0 0.016
    r: 1, seed: 5
        i: 0 : 8.112 300.178 0 0.016
        i: 1 : 8.112 300.148 0 0.016
        i: 2 : 8.096 300.021 0 0.016
        i: 3 : 8.112 300.224 0 0.016
        i: 4 : 8.096 300.13 0 0.016
        i: 5 : 8.127 300.177 0 0.016
        i: 6 : 8.097 300.101 0 0.016
      Summary for k,r: 19,1
      BENCH-INNER: 8.10743 300.14 0 0.016
    r: 2, seed: 6
        i: 0 : 8.143 299.023 0 0.016
        i: 1 : 8.143 297.947 0 0.016
        i: 2 : 8.128 297.916 0 0.016
        i: 3 : 8.127 297.883 0 0.016
        i: 4 : 8.128 297.961 0 0.016
        i: 5 : 8.128 297.883 0 0.016
        i: 6 : 8.143 297.898 0 0.016
      Summary for k,r: 19,2
      BENCH-INNER: 8.13429 298.073 0 0.016
    r: 3, seed: 7
        i: 0 : 8.112 313.951 0 0.016
        i: 1 : 8.096 314.297 0 0.016
        i: 2 : 8.112 314.294 0 0.016
        i: 3 : 8.112 314.265 0 0.016
        i: 4 : 8.097 314.904 0 0.016
        i: 5 : 8.096 314.266 0 0.016
        i: 6 : 8.112 314.263 0 0.016
      Summary for k,r: 19,3
      BENCH-INNER: 8.10529 314.32 0 0.016
    r: 4, seed: 8
        i: 0 : 8.237 326.275 0 0.016
        i: 1 : 8.252 326.245 0 0.016
        i: 2 : 8.237 326.213 0 0.016
        i: 3 : 8.237 326.339 0 0.016
        i: 4 : 8.237 326.354 0 0.016
        i: 5 : 8.253 326.337 0 0.016
        i: 6 : 8.268 326.322 0 0.016
      Summary for k,r: 19,4
      BENCH-INNER: 8.24586 326.298 0 0.016
    r: 5, seed: 9
        i: 0 : 8.268 332.798 0 0.016
        i: 1 : 8.268 332.875 0 0.016
        i: 2 : 8.268 333.873 0 0.016
        i: 3 : 8.268 332.75 0 0.016
        i: 4 : 8.253 332.658 0 0.016
        i: 5 : 8.253 332.751 0 0.016
        i: 6 : 8.268 332.813 0 0.016
      Summary for k,r: 19,5
      BENCH-INNER: 8.26371 332.931 0 0.016
    r: 6, seed: 10
        i: 0 : 8.112 314.059 0 0.016
        i: 1 : 8.112 314.153 0 0.016
        i: 2 : 8.112 314.139 0 0.016
        i: 3 : 8.112 314.187 0 0.016
        i: 4 : 8.112 314.811 0 0.016
        i: 5 : 8.128 314.263 0 0.016
        i: 6 : 8.112 314.201 0 0.016
      Summary for k,r: 19,6
      BENCH-INNER: 8.11429 314.259 0 0.016
    r: 7, seed: 11
        i: 0 : 7.956 318.414 0 0.016
        i: 1 : 7.956 318.288 0 0.016
        i: 2 : 7.956 318.227 0 0.016
        i: 3 : 7.956 319.364 0 0.016
        i: 4 : 7.987 318.336 0 0.016
        i: 5 : 7.956 318.366 0 0.016
        i: 6 : 7.956 318.398 0 0.016
      Summary for k,r: 19,7
      BENCH-INNER: 7.96043 318.485 0 0.016
    r: 8, seed: 12
        i: 0 : 8.19 333.889 0 0.016
        i: 1 : 8.19 333.936 0 0.016
        i: 2 : 8.174 333.857 0 0.016
        i: 3 : 8.19 333.998 0 0.016
        i: 4 : 8.174 333.967 0 0.016
        i: 5 : 8.19 334.043 0 0.016
        i: 6 : 8.197 333.973 0 0.016
      Summary for k,r: 19,8
      BENCH-INNER: 8.18643 333.952 0 0.016
    r: 9, seed: 13
        i: 0 : 8.115 312.744 0 0.016
        i: 1 : 8.113 312.107 0 0.016
        i: 2 : 8.097 312.241 0 0.016
        i: 3 : 8.096 312.05 0 0.016
        i: 4 : 8.096 312.05 0 0.016
        i: 5 : 8.112 312.095 0 0.016
        i: 6 : 8.112 312.204 0 0.016
      Summary for k,r: 19,9
      BENCH-INNER: 8.10586 312.213 0 0.016
  Summary for k 19 in scenario 2 over 10 rounds: 
  BENCH: 19 2 524288 8.12463 317.713 0 0.016
k(n): 20(1.04858e+006)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 17.253 57.845 0 0.016
        i: 1 : 17.254 57.923 0 0.016
        i: 2 : 17.269 57.922 0 0.016
        i: 3 : 17.285 57.862 0 0.016
        i: 4 : 17.27 57.892 0 0.016
        i: 5 : 17.253 57.881 0 0.016
        i: 6 : 17.254 57.938 0 0.016
      Summary for k,r: 20,0
      BENCH-INNER: 17.2626 57.8947 0 0.016
  Summary for k 20 in scenario 0 over 1 rounds: 
  BENCH: 20 0 1.04858e+006 17.2626 57.8947 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 14.852 19.094 0 0.016
        i: 1 : 14.836 19.034 0 0.016
        i: 2 : 14.835 19.048 0 0.016
        i: 3 : 14.851 19.08 0 0.016
        i: 4 : 14.835 19.095 0 0.016
        i: 5 : 14.851 19.08 0 0.016
        i: 6 : 14.836 19.081 0 0.016
      Summary for k,r: 20,0
      BENCH-INNER: 14.8423 19.0731 0 0.016
    r: 1, seed: 5
        i: 0 : 14.851 19.141 0 0.016
        i: 1 : 14.836 19.078 0 0.016
        i: 2 : 14.836 19.078 0 0.016
        i: 3 : 14.836 19.094 0 0.016
        i: 4 : 14.835 19.112 0 0.016
        i: 5 : 14.836 19.046 0 0.016
        i: 6 : 14.836 19.158 0 0.016
      Summary for k,r: 20,1
      BENCH-INNER: 14.838 19.101 0 0.016
    r: 2, seed: 6
        i: 0 : 14.773 19.19 0 0.016
        i: 1 : 14.773 19.125 0 0.016
        i: 2 : 14.789 19.125 0 0.016
        i: 3 : 14.789 19.141 0 0.016
        i: 4 : 14.789 19.142 0 0.016
        i: 5 : 14.789 19.188 0 0.016
        i: 6 : 14.773 19.173 0 0.016
      Summary for k,r: 20,2
      BENCH-INNER: 14.7821 19.1549 0 0.016
    r: 3, seed: 7
        i: 0 : 14.898 19.188 0 0.016
        i: 1 : 14.898 19.266 0 0.016
        i: 2 : 14.898 20.421 0 0.016
        i: 3 : 14.914 19.188 0 0.016
        i: 4 : 14.883 19.141 0 0.016
        i: 5 : 14.898 19.189 0 0.016
        i: 6 : 14.883 19.19 0 0.016
      Summary for k,r: 20,3
      BENCH-INNER: 14.896 19.369 0 0.016
    r: 4, seed: 8
        i: 0 : 14.82 19.079 0 0.016
        i: 1 : 14.821 19.064 0 0.016
        i: 2 : 14.836 19.094 0 0.016
        i: 3 : 14.836 19.112 0 0.016
        i: 4 : 14.82 19.127 0 0.016
        i: 5 : 14.835 19.096 0 0.016
        i: 6 : 14.835 19.078 0 0.016
      Summary for k,r: 20,4
      BENCH-INNER: 14.829 19.0929 0 0.016
    r: 5, seed: 9
        i: 0 : 14.852 19.249 0 0.016
        i: 1 : 14.851 19.203 0 0.016
        i: 2 : 14.836 19.202 0 0.016
        i: 3 : 14.851 19.22 0 0.016
        i: 4 : 14.851 19.171 0 0.016
        i: 5 : 14.852 19.236 0 0.016
        i: 6 : 14.836 19.25 0 0.016
      Summary for k,r: 20,5
      BENCH-INNER: 14.847 19.2187 0 0.016
    r: 6, seed: 10
        i: 0 : 14.836 19.125 0 0.016
        i: 1 : 14.836 19.173 0 0.016
        i: 2 : 14.82 19.124 0 0.016
        i: 3 : 14.835 19.127 0 0.016
        i: 4 : 14.82 19.127 0 0.016
        i: 5 : 14.836 19.11 0 0.016
        i: 6 : 14.82 19.202 0 0.016
      Summary for k,r: 20,6
      BENCH-INNER: 14.829 19.1411 0 0.016
    r: 7, seed: 11
        i: 0 : 14.867 19.126 0 0.016
        i: 1 : 14.867 19.141 0 0.016
        i: 2 : 14.883 19.077 0 0.016
        i: 3 : 14.867 19 0 0.016
        i: 4 : 14.883 19.094 0 0.016
        i: 5 : 14.882 19.126 0 0.016
        i: 6 : 14.867 19.141 0 0.016
      Summary for k,r: 20,7
      BENCH-INNER: 14.8737 19.1007 0 0.016
    r: 8, seed: 12
        i: 0 : 14.945 19.047 0 0.016
        i: 1 : 14.93 19.078 0 0.016
        i: 2 : 14.929 19.078 0 0.016
        i: 3 : 14.929 19.001 0 0.016
        i: 4 : 14.929 19.11 0 0.016
        i: 5 : 14.93 19.156 0 0.016
        i: 6 : 14.914 19.094 0 0.016
      Summary for k,r: 20,8
      BENCH-INNER: 14.9294 19.0806 0 0.016
    r: 9, seed: 13
        i: 0 : 14.914 19.078 0 0.016
        i: 1 : 14.883 19.048 0 0.016
        i: 2 : 14.898 19.002 0 0.016
        i: 3 : 14.898 19.093 0 0.016
        i: 4 : 14.898 19.064 0 0.016
        i: 5 : 14.898 19.063 0 0.016
        i: 6 : 14.899 19.047 0 0.016
      Summary for k,r: 20,9
      BENCH-INNER: 14.8983 19.0564 0 0.016
  Summary for k 20 in scenario 1 over 10 rounds: 
  BENCH: 20 1 1.04858e+006 14.8565 19.1388 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 16.848 314.327 0 0.0310001
        i: 1 : 16.833 314.372 0 0.0319998
        i: 2 : 16.848 314.28 0 0.0310001
        i: 3 : 16.849 314.404 0 0.0319998
        i: 4 : 16.848 314.279 0 0.0320001
        i: 5 : 16.832 314.373 0 0.0320001
        i: 6 : 16.848 316.26 0 0.016
      Summary for k,r: 20,0
      BENCH-INNER: 16.8437 314.614 0 0.0320001
    r: 1, seed: 5
        i: 0 : 16.708 292.579 0 0.0320001
        i: 1 : 16.723 292.705 0 0.0310001
        i: 2 : 16.707 292.721 0 0.0309999
        i: 3 : 16.707 292.566 0 0.0319998
        i: 4 : 16.708 292.58 0 0.016
        i: 5 : 16.692 292.674 0 0.0319998
        i: 6 : 16.708 292.611 0 0.0319998
      Summary for k,r: 20,1
      BENCH-INNER: 16.7076 292.634 0 0.0320001
    r: 2, seed: 6
        i: 0 : 16.334 313.685 0 0.0320001
        i: 1 : 16.317 313.703 0 0.0320001
        i: 2 : 16.317 313.702 0 0.0320001
        i: 3 : 16.317 314.858 0 0.0320001
        i: 4 : 16.333 313.812 0 0.0320001
        i: 5 : 16.317 313.563 0 0.0320001
        i: 6 : 16.318 313.764 0 0.0320001
      Summary for k,r: 20,2
      BENCH-INNER: 16.3219 313.87 0 0.0320001
    r: 3, seed: 7
        i: 0 : 16.552 312.751 0 0.0310001
        i: 1 : 16.551 312.736 0 0.0310001
        i: 2 : 16.552 312.75 0 0.0320001
        i: 3 : 16.567 312.768 0 0.0320001
        i: 4 : 16.567 313.25 0 0.0310001
        i: 5 : 16.567 312.767 0 0.0310001
        i: 6 : 16.551 312.797 0 0.0320001
      Summary for k,r: 20,3
      BENCH-INNER: 16.5581 312.831 0 0.0320001
    r: 4, seed: 8
        i: 0 : 16.63 315.044 0 0.0310001
        i: 1 : 16.629 315.092 0 0.016
        i: 2 : 16.63 315.137 0 0.0310001
        i: 3 : 16.63 315.028 0 0.0309999
        i: 4 : 16.645 315.106 0 0.0310001
        i: 5 : 16.63 315.027 0 0.0320001
        i: 6 : 16.63 315.107 0 0.0310001
      Summary for k,r: 20,4
      BENCH-INNER: 16.632 315.077 0 0.0320001
    r: 5, seed: 9
        i: 0 : 16.739 304.389 0 0.016
        i: 1 : 16.739 304.498 0 0.016
        i: 2 : 16.724 304.39 0 0.016
        i: 3 : 16.724 304.423 0 0.016
        i: 4 : 16.739 305.545 0 0.016
        i: 5 : 16.723 304.389 0 0.016
        i: 6 : 16.723 304.436 0 0.016
      Summary for k,r: 20,5
      BENCH-INNER: 16.7301 304.581 0 0.016
    r: 6, seed: 10
        i: 0 : 16.38 316.511 0 0.0320001
        i: 1 : 16.38 317.15 0 0.0320001
        i: 2 : 16.38 316.556 0 0.0320001
        i: 3 : 16.395 316.636 0 0.0320001
        i: 4 : 16.38 316.466 0 0.0320001
        i: 5 : 16.365 316.478 0 0.0310001
        i: 6 : 16.38 316.355 0 0.0320001
      Summary for k,r: 20,6
      BENCH-INNER: 16.38 316.593 0 0.0320001
    r: 7, seed: 11
        i: 0 : 16.458 289.21 0 0.0309999
        i: 1 : 16.489 289.163 0 0.016
        i: 2 : 16.474 289.257 0 0.0320001
        i: 3 : 16.458 289.162 0 0.016
        i: 4 : 16.474 289.194 0 0.016
        i: 5 : 16.458 289.193 0 0.016
        i: 6 : 16.474 289.21 0 0.0309999
      Summary for k,r: 20,7
      BENCH-INNER: 16.4693 289.198 0 0.0320001
    r: 8, seed: 12
        i: 0 : 16.551 332.469 0 0.0310001
        i: 1 : 16.614 332.719 0 0.0310001
        i: 2 : 16.567 332.625 0 0.0320001
        i: 3 : 16.567 332.594 0 0.0320001
        i: 4 : 16.567 332.703 0 0.0319998
        i: 5 : 16.583 333.796 0 0.0320001
        i: 6 : 16.567 332.815 0 0.0320001
      Summary for k,r: 20,8
      BENCH-INNER: 16.5737 332.817 0 0.0320001
    r: 9, seed: 13
        i: 0 : 16.941 311.884 0 0.0309999
        i: 1 : 16.957 312.242 0 0.036
        i: 2 : 16.911 313.728 0 0.016
        i: 3 : 17.395 313.855 0 0.0369999
        i: 4 : 16.973 311.472 0 0.039
        i: 5 : 16.77 309.454 0 0.0369999
        i: 6 : 16.785 317.99 0 0.0379999
      Summary for k,r: 20,9
      BENCH-INNER: 16.9617 312.946 0 0.039
  Summary for k 20 in scenario 2 over 10 rounds: 
  BENCH: 20 2 1.04858e+006 16.6178 310.516 0 0.039


==> bench/results/RIC_auto_bench_17_20_7.txt <==
OUTPUT exmaple:  BENCH: k scenario_ind n(2^k) avg_build_for_k+s avg_query_for_k+s  min_query_for_k+s  max_query_for_k+s

k(n): 17(131072)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 86.159 11.637 0 0.016
        i: 1 : 73.617 17.752 0 0.016
        i: 2 : 73.929 15.586 0 0.016
        i: 3 : 75.006 16.33 0 0.016
        i: 4 : 73.68 11.402 0 0.016
        i: 5 : 73.305 15.678 0 0.016
        i: 6 : 75.193 13.68 0 0.016
      Summary for k,r: 17,0
      BENCH-INNER: 493.988 14.5807 0 0.016
  Summary for k 17 in scenario 0 over 1 rounds: 
  BENCH: 17 0 131072 493.988 14.5807 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 117.812 24.615 0 0.016
        i: 1 : 106.159 22.714 0 0.016
        i: 2 : 105.145 22.278 0 0.016
        i: 3 : 106.267 22.871 0 0.016
        i: 4 : 108.684 23.274 0 0.016
        i: 5 : 106.876 23.041 0 0.016
        i: 6 : 106.58 22.745 0 0.016
      Summary for k,r: 17,0
      BENCH-INNER: 133.288 23.0769 0 0.016
    r: 1, seed: 5
        i: 0 : 116.205 21.998 0 0.016
        i: 1 : 105.409 22.324 0 0.016
        i: 2 : 106.377 22.839 0 0.016
        i: 3 : 104.552 21.839 0 0.016
        i: 4 : 106.377 22.807 0 0.016
        i: 5 : 105.909 22.478 0 0.016
        i: 6 : 105.363 22.325 0 0.016
      Summary for k,r: 17,1
      BENCH-INNER: 132.239 22.3729 0 0.016
    r: 2, seed: 6
        i: 0 : 117.469 22.526 0 0.016
        i: 1 : 105.847 22.573 0 0.016
        i: 2 : 108.343 23.914 0 0.016
        i: 3 : 106.096 22.73 0 0.016
        i: 4 : 105.051 22.106 0 0.016
        i: 5 : 107.313 23.308 0 0.016
        i: 6 : 107.797 23.542 0 0.016
      Summary for k,r: 17,2
      BENCH-INNER: 133.874 22.957 0 0.016
    r: 3, seed: 7
        i: 0 : 121.696 24.884 0 0.016
        i: 1 : 106.206 22.822 0 0.016
        i: 2 : 106.596 22.978 0 0.016
        i: 3 : 107.547 23.383 0 0.016
        i: 4 : 105.222 22.308 0 0.016
        i: 5 : 105.846 22.604 0 0.016
        i: 6 : 105.753 22.449 0 0.016
      Summary for k,r: 17,3
      BENCH-INNER: 133.728 23.0611 0 0.016
    r: 4, seed: 8
        i: 0 : 118.296 23.026 0 0.016
        i: 1 : 104.911 22.107 0 0.016
        i: 2 : 106.174 23.04 0 0.016
        i: 3 : 105.644 22.386 0 0.016
        i: 4 : 109.497 24.306 0 0.016
        i: 5 : 105.534 22.26 0 0.016
        i: 6 : 106.455 22.777 0 0.016
      Summary for k,r: 17,4
      BENCH-INNER: 133.251 22.8431 0 0.016
    r: 5, seed: 9
        i: 0 : 119.621 23.682 0 0.016
        i: 1 : 104.443 21.952 0 0.016
        i: 2 : 105.847 22.448 0 0.016
        i: 3 : 106.705 22.994 0 0.016
        i: 4 : 108.062 23.62 0 0.016
        i: 5 : 104.848 21.996 0 0.016
        i: 6 : 108.124 23.619 0 0.016
      Summary for k,r: 17,5
      BENCH-INNER: 133.337 22.9016 0 0.016
    r: 6, seed: 10
        i: 0 : 116.439 22.075 0 0.016
        i: 1 : 105.675 22.479 0 0.016
        i: 2 : 107.219 23.323 0 0.016
        i: 3 : 105.488 22.324 0 0.016
        i: 4 : 106.923 23.07 0 0.016
        i: 5 : 105.551 22.432 0 0.016
        i: 6 : 105.862 22.543 0 0.016
      Summary for k,r: 17,6
      BENCH-INNER: 133.381 22.6066 0 0.016
    r: 7, seed: 11
        i: 0 : 117.578 22.712 0 0.016
        i: 1 : 105.971 22.543 0 0.016
        i: 2 : 106.533 23.011 0 0.016
        i: 3 : 105.41 22.228 0 0.016
        i: 4 : 109.824 23.277 0 0.016
        i: 5 : 105.114 22.12 0 0.016
        i: 6 : 109.45 24.274 0 0.016
      Summary for k,r: 17,7
      BENCH-INNER: 133.671 22.8807 0 0.016
    r: 8, seed: 12
        i: 0 : 117.672 22.806 0 0.016
        i: 1 : 107.172 22.87 0 0.016
        i: 2 : 105.784 22.634 0 0.016
        i: 3 : 105.816 22.589 0 0.016
        i: 4 : 105.332 22.34 0 0.016
        i: 5 : 106.268 22.822 0 0.016
        i: 6 : 104.193 20.811 0 0.016
      Summary for k,r: 17,8
      BENCH-INNER: 132.968 22.4103 0 0.016
    r: 9, seed: 13
        i: 0 : 113.444 20.282 0 0.016
        i: 1 : 101.214 20 0 0.016
        i: 2 : 98.827 19.642 0 0.016
        i: 3 : 99.326 19.906 0 0.016
        i: 4 : 100.309 20.155 0 0.016
        i: 5 : 99.404 19.845 0 0.016
        i: 6 : 100.59 20.421 0 0.016
      Summary for k,r: 17,9
      BENCH-INNER: 126.973 20.0359 0 0.016
  Summary for k 17 in scenario 1 over 10 rounds: 
  BENCH: 17 1 131072 132.671 22.5146 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4


==> bench/results/RIC_auto_bench_18_19_7.txt <==
OUTPUT exmaple:  BENCH: k scenario_ind n(2^k) avg_build_for_k+s avg_query_for_k+s  min_query_for_k+s  max_query_for_k+s

k(n): 18(262144)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 174.438 12.543 0 0.016
        i: 1 : 146.91 12.339 0 0.016
        i: 2 : 149 16.179 0 0.016
        i: 3 : 141.384 15.817 0 0.016
        i: 4 : 144.176 14.243 0 0.016
        i: 5 : 143.24 15.04 0 0.016
        i: 6 : 145.081 16.256 0 0.016
      Summary for k,r: 18,0
      BENCH-INNER: 2765.72 14.631 0 0.016
  Summary for k 18 in scenario 0 over 1 rounds: 
  BENCH: 18 0 262144 2765.72 14.631 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 227.2 21.481 0 0.016
        i: 1 : 208.901 22.262 0 0.016
        i: 2 : 206.607 21.669 0 0.016
        i: 3 : 208.152 21.979 0 0.016
        i: 4 : 208.105 22.01 0 0.016
        i: 5 : 208.62 22.136 0 0.016
        i: 6 : 209.4 22.402 0 0.016
      Summary for k,r: 18,0
      BENCH-INNER: 263.414 21.9913 0 0.016
    r: 1, seed: 5
        i: 0 : 232.581 22.432 0 0.016
        i: 1 : 207.793 21.92 0 0.016
        i: 2 : 206.28 21.576 0 0.016
        i: 3 : 208.745 22.245 0 0.016
        i: 4 : 207.325 22.434 0 0.016
        i: 5 : 209.509 22.216 0 0.016
        i: 6 : 206.81 21.716 0 0.016
      Summary for k,r: 18,1
      BENCH-INNER: 263.709 22.077 0 0.016
    r: 2, seed: 6
        i: 0 : 226.778 21.186 0 0.016
        i: 1 : 206.436 21.653 0 0.016
        i: 2 : 211.927 22.805 0 0.016
        i: 3 : 207.481 21.856 0 0.016
        i: 4 : 213.346 23.322 0 0.016
        i: 5 : 209.493 22.355 0 0.016
        i: 6 : 205.173 21.326 0 0.016
      Summary for k,r: 18,2
      BENCH-INNER: 263.951 22.0719 0 0.016
    r: 3, seed: 7
        i: 0 : 228.229 21.606 0 0.016
        i: 1 : 207.154 21.777 0 0.016
        i: 2 : 204.33 21.122 0 0.016
        i: 3 : 208.246 22.056 0 0.016
        i: 4 : 209.088 22.215 0 0.016
        i: 5 : 208.043 21.982 0 0.016
        i: 6 : 209.228 22.199 0 0.016
      Summary for k,r: 18,3
      BENCH-INNER: 266.044 21.851 0 0.016
    r: 4, seed: 8
        i: 0 : 228.214 21.311 0 0.016
        i: 1 : 209.369 21.903 0 0.016
        i: 2 : 207.653 21.467 0 0.016
        i: 3 : 210.492 22.184 0 0.016
        i: 4 : 211.147 22.308 0 0.016
        i: 5 : 206.858 21.308 0 0.016
        i: 6 : 208.839 21.747 0 0.016
      Summary for k,r: 18,4
      BENCH-INNER: 263.51 21.7469 0 0.016
    r: 5, seed: 9
        i: 0 : 233.159 22.682 0 0.016
        i: 1 : 207.871 21.935 0 0.016
        i: 2 : 210.71 22.576 0 0.016
        i: 3 : 208.215 22.012 0 0.016
        i: 4 : 207.996 21.964 0 0.016
        i: 5 : 210.212 22.509 0 0.016
        i: 6 : 205.64 21.404 0 0.016
      Summary for k,r: 18,5
      BENCH-INNER: 264.669 22.1546 0 0.016
    r: 6, seed: 10
        i: 0 : 229.773 21.746 0 0.016
        i: 1 : 206.545 21.621 0 0.016
        i: 2 : 207.418 21.762 0 0.016
        i: 3 : 210.383 22.525 0 0.016
        i: 4 : 208.776 22.106 0 0.016
        i: 5 : 209.478 22.386 0 0.016
        i: 6 : 207.778 22.09 0 0.016
      Summary for k,r: 18,6
      BENCH-INNER: 264.194 22.0337 0 0.016
    r: 7, seed: 11
        i: 0 : 230.071 21.87 0 0.016
        i: 1 : 210.227 22.152 0 0.016
        i: 2 : 205.266 21.341 0 0.016
        i: 3 : 206.156 21.416 0 0.016
        i: 4 : 207.778 21.918 0 0.016
        i: 5 : 209.135 22.246 0 0.016
        i: 6 : 206.233 21.452 0 0.016
      Summary for k,r: 18,7
      BENCH-INNER: 262.534 21.7707 0 0.016
    r: 8, seed: 12
        i: 0 : 229.571 21.683 0 0.016
        i: 1 : 208.73 22.245 0 0.016
        i: 2 : 213.035 23.182 0 0.016
        i: 3 : 206.905 21.746 0 0.016
        i: 4 : 208.495 22.057 0 0.016
        i: 5 : 209.416 22.291 0 0.016
        i: 6 : 208.979 22.214 0 0.016
      Summary for k,r: 18,8
      BENCH-INNER: 264.282 22.2026 0 0.016
    r: 9, seed: 13
        i: 0 : 228.822 21.512 0 0.016
        i: 1 : 205.687 21.372 0 0.016
        i: 2 : 209.088 22.279 0 0.016
        i: 3 : 206.295 21.576 0 0.016
        i: 4 : 206.514 21.637 0 0.016
        i: 5 : 206.701 21.623 0 0.016
        i: 6 : 205.688 21.279 0 0.016
      Summary for k,r: 18,9
      BENCH-INNER: 262.026 21.6111 0 0.016
  Summary for k 18 in scenario 1 over 10 rounds: 
  BENCH: 18 1 262144 263.833 21.9511 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 242.301 22.776 0 0.016


==> bench/results/RIC_auto_bench_19_20_7.txt <==
OUTPUT exmaple:  BENCH: k scenario_ind n(2^k) avg_build_for_k+s avg_query_for_k+s  min_query_for_k+s  max_query_for_k+s

k(n): 19(524288)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4


==> bench/results/RIC_auto_bench_6_20_7.txt <==
OUTPUT exmaple:  BENCH: k scenario_ind n(2^k) avg_build_for_k+s avg_query_for_k+s  min_query_for_k+s  max_query_for_k+s

k(n): 6(64)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.0309999 7.832 0 0.016
        i: 1 : 0.016 4.836 0 0.016
        i: 2 : 0.0149999 5.584 0 0.016
        i: 3 : 0.0149999 6.428 0 0.016
        i: 4 : 0.0320001 5.571 0 0.016
        i: 5 : 0.0149999 5.963 0 0.016
        i: 6 : 0.0150001 6.588 0 0.016
      Summary for k,r: 6,0
      BENCH-INNER: 0.0358571 6.11457 0 0.016
  Summary for k 6 in scenario 0 over 1 rounds: 
  BENCH: 6 0 64 0.0358571 6.11457 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.04 6.244 0 0.016
        i: 1 : 0.0300002 7.793 0 0.016
        i: 2 : 0.0309999 5.925 0 0.016
        i: 3 : 0.0319998 5.82 0 0.016
        i: 4 : 0.0319998 6.428 0 0.016
        i: 5 : 0.0320001 6.209 0 0.016
        i: 6 : 0.0310001 6.022 0 0.016
      Summary for k,r: 6,0
      BENCH-INNER: 0.0425714 6.34871 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0309999 6.943 0 0.016
        i: 1 : 0.0310001 6.489 0 0.016
        i: 2 : 0.0159998 7.783 0 0.016
        i: 3 : 0.0319998 6.567 0 0.016
        i: 4 : 0.0149999 7.225 0 0.016
        i: 5 : 0.0310001 6.756 0 0.016
        i: 6 : 0.0310001 7.13 0 0.016
      Summary for k,r: 6,1
      BENCH-INNER: 0.0417144 6.98471 0 0.016
    r: 2, seed: 6
        i: 0 : 0.0309999 5.943 0 0.016
        i: 1 : 0.0310001 6.584 0 0.016
        i: 2 : 0.0309999 6.287 0 0.016
        i: 3 : 0.0309999 7.067 0 0.016
        i: 4 : 0.016 6.085 0 0.016
        i: 5 : 0.0310001 6.27 0 0.016
        i: 6 : 0.0309999 6.083 0 0.016
      Summary for k,r: 6,2
      BENCH-INNER: 0.0448572 6.33129 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0309999 6.535 0 0.016
        i: 1 : 0.0309999 6.285 0 0.016
        i: 2 : 0.0309999 5.835 0 0.016
        i: 3 : 0.0309999 6.755 0 0.016
        i: 4 : 0.0310001 6.24 0 0.016
        i: 5 : 0.0320001 7.067 0 0.016
        i: 6 : 0.0309999 6.412 0 0.016
      Summary for k,r: 6,3
      BENCH-INNER: 0.0471428 6.447 0 0.016
    r: 4, seed: 8
        i: 0 : 0.0309999 5.992 0 0.016
        i: 1 : 0.0309999 7.301 0 0.016
        i: 2 : 0.0320001 6.178 0 0.016
        i: 3 : 0.0319998 6.35 0 0.016
        i: 4 : 0.0310001 6.177 0 0.016
        i: 5 : 0.0150001 6.912 0 0.016
        i: 6 : 0.0310001 6.007 0 0.016
      Summary for k,r: 6,4
      BENCH-INNER: 0.0440001 6.41671 0 0.016
    r: 5, seed: 9
        i: 0 : 0.0309999 6.473 0 0.016
        i: 1 : 0.0310001 6.069 0 0.016
        i: 2 : 0.0320001 7.643 0 0.016
        i: 3 : 0.0319998 6.615 0 0.016
        i: 4 : 0.0309999 6.443 0 0.016
        i: 5 : 0.0309999 6.334 0 0.016
        i: 6 : 0.0309999 6.568 0 0.016
      Summary for k,r: 6,5
      BENCH-INNER: 0.0462858 6.59214 0 0.016
    r: 6, seed: 10
        i: 0 : 0.0309999 6.163 0 0.016
        i: 1 : 0.0320001 6.723 0 0.016
        i: 2 : 0.0320001 6.475 0 0.016
        i: 3 : 0.0310001 6.426 0 0.016
        i: 4 : 0.0309999 6.927 0 0.016
        i: 5 : 0.0310001 7.581 0 0.016
        i: 6 : 0.0310001 6.411 0 0.016
      Summary for k,r: 6,6
      BENCH-INNER: 0.0472858 6.67229 0 0.016
    r: 7, seed: 11
        i: 0 : 0.0320001 6.818 0 0.016
        i: 1 : 0.0309999 6.178 0 0.016
        i: 2 : 0.0309999 6.569 0 0.016
        i: 3 : 0.0310001 6.208 0 0.016
        i: 4 : 0.0309999 6.224 0 0.016
        i: 5 : 0.0310001 6.13 0 0.016
        i: 6 : 0.0309999 6.178 0 0.016
      Summary for k,r: 6,7
      BENCH-INNER: 0.0461427 6.32929 0 0.016
    r: 8, seed: 12
        i: 0 : 0.0310001 6.382 0 0.016
        i: 1 : 0.0309999 6.161 0 0.016
        i: 2 : 0.0309999 7.223 0 0.016
        i: 3 : 0.0309999 7.144 0 0.016
        i: 4 : 0.0320001 6.972 0 0.016
        i: 5 : 0.0310001 7.206 0 0.016
        i: 6 : 0.016 6.037 0 0.016
      Summary for k,r: 6,8
      BENCH-INNER: 0.029 6.73214 0 0.016
    r: 9, seed: 13
        i: 0 : 0.0469999 5.85 0 0.016
        i: 1 : 0.0319998 6.272 0 0.016
        i: 2 : 0.0310001 6.928 0 0.016
        i: 3 : 0.0309999 5.835 0 0.016
        i: 4 : 0.0309999 6.552 0 0.016
        i: 5 : 0.0310001 6.147 0 0.016
        i: 6 : 0.0309999 6.192 0 0.016
      Summary for k,r: 6,9
      BENCH-INNER: 0.0334285 6.25371 0 0.016
  Summary for k 6 in scenario 1 over 10 rounds: 
  BENCH: 6 1 64 0.0422429 6.5108 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.0309999 6.256 0 0.016
        i: 1 : 0.016 6.38 0 0.016
        i: 2 : 0.016 5.412 0 0.016
        i: 3 : 0.0149999 5.693 0 0.016
        i: 4 : 0.0150001 6.411 0 0.016
        i: 5 : 0.016 6.194 0 0.016
        i: 6 : 0.0159998 5.272 0 0.016
      Summary for k,r: 6,0
      BENCH-INNER: 0.0338571 5.94543 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0310001 5.507 0 0.016
        i: 1 : 0.0309999 6.522 0 0.016
        i: 2 : 0.0150001 4.962 0 0.016
        i: 3 : 0.0149999 5.773 0 0.016
        i: 4 : 0.0309999 5.131 0 0.016
        i: 5 : 0.016 5.381 0 0.016
        i: 6 : 0.0149999 7.052 0 0.016
      Summary for k,r: 6,1
      BENCH-INNER: 0.022 5.76114 0 0.016
    r: 2, seed: 6
        i: 0 : 0.0149999 5.804 0 0.016
        i: 1 : 0.016 5.957 0 0.016
        i: 2 : 0.016 5.694 0 0.016
        i: 3 : 0.016 6.287 0 0.016
        i: 4 : 0.0309999 6.742 0 0.016
        i: 5 : 0.016 5.633 0 0.016
        i: 6 : 0.016 5.492 0 0.016
      Summary for k,r: 6,2
      BENCH-INNER: 0.034 5.94414 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0309999 6.194 0 0.016
        i: 1 : 0.0150001 6.021 0 0.016
        i: 2 : 0.016 7.223 0 0.016
        i: 3 : 0.0149999 5.82 0 0.016
        i: 4 : 0.016 6.473 0 0.016
        i: 5 : 0.016 6.27 0 0.016
        i: 6 : 0.0310001 5.445 0 0.016
      Summary for k,r: 6,3
      BENCH-INNER: 0.036 6.20657 0 0.016
    r: 4, seed: 8
        i: 0 : 0.0150001 6.663 0 0.016
        i: 1 : 0.0309999 6.708 0 0.016
        i: 2 : 0.0310001 5.677 0 0.016
        i: 3 : 0.0159998 6.381 0 0.016
        i: 4 : 0.0149999 6.351 0 0.016
        i: 5 : 0.0150001 5.803 0 0.016
        i: 6 : 0.0320001 5.46 0 0.016
      Summary for k,r: 6,4
      BENCH-INNER: 0.0381429 6.149 0 0.016
    r: 5, seed: 9
        i: 0 : 0.0309999 7.27 0 0.016
        i: 1 : 0.0320001 6.113 0 0.016
        i: 2 : 0.016 6.756 0 0.016
        i: 3 : 0.0309999 6.147 0 0.016
        i: 4 : 0.0310001 5.414 0 0.016
        i: 5 : 0.0149999 5.474 0 0.016
        i: 6 : 0.0320001 6.1 0 0.016
      Summary for k,r: 6,5
      BENCH-INNER: 0.0428572 6.182 0 0.016
    r: 6, seed: 10
        i: 0 : 0.0309999 6.802 0 0.016
        i: 1 : 0.016 5.258 0 0.016
        i: 2 : 0.0149999 5.677 0 0.016
        i: 3 : 0.0309999 5.991 0 0.016
        i: 4 : 0.016 6.738 0 0.016
        i: 5 : 0.016 5.804 0 0.016
        i: 6 : 0.0149999 5.399 0 0.016
      Summary for k,r: 6,6
      BENCH-INNER: 0.036 5.95271 0 0.016
    r: 7, seed: 11
        i: 0 : 0.0309999 5.833 0 0.016
        i: 1 : 0.016 5.617 0 0.016
        i: 2 : 0.0310001 5.757 0 0.016
        i: 3 : 0.0150001 5.303 0 0.016
        i: 4 : 0.0310001 5.507 0 0.016
        i: 5 : 0.016 6.333 0 0.016
        i: 6 : 0.016 4.962 0 0.016
      Summary for k,r: 6,7
      BENCH-INNER: 0.0222858 5.616 0 0.016
    r: 8, seed: 12
        i: 0 : 0.0310001 5.336 0 0.016
        i: 1 : 0.0149999 6.88 0 0.016
        i: 2 : 0.016 6.224 0 0.016
        i: 3 : 0.0149999 6.506 0 0.016
        i: 4 : 0.0149999 5.946 0 0.016
        i: 5 : 0.0149999 5.911 0 0.016
        i: 6 : 0.0149999 6.176 0 0.016
      Summary for k,r: 6,8
      BENCH-INNER: 0.0334285 6.13986 0 0.016
    r: 9, seed: 13
        i: 0 : 0.0309999 6.287 0 0.016
        i: 1 : 0.016 6.802 0 0.016
        i: 2 : 0.0150001 5.554 0 0.016
        i: 3 : 0.0150001 5.32 0 0.016
        i: 4 : 0.016 5.835 0 0.016
        i: 5 : 0.016 5.413 0 0.016
        i: 6 : 0.0310001 6.068 0 0.016
      Summary for k,r: 6,9
      BENCH-INNER: 0.0360001 5.897 0 0.016
  Summary for k 6 in scenario 2 over 10 rounds: 
  BENCH: 6 2 64 0.0334572 5.97939 0 0.016
k(n): 7(128)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.062 5.289 0 0.016
        i: 1 : 0.046 6.148 0 0.016
        i: 2 : 0.0469999 8.876 0 0.016
        i: 3 : 0.0469999 5.553 0 0.016
        i: 4 : 0.0469999 4.476 0 0.016
        i: 5 : 0.0469999 7.723 0 0.016
        i: 6 : 0.0469999 6.207 0 0.016
      Summary for k,r: 7,0
      BENCH-INNER: 0.049 6.32457 0 0.016
  Summary for k 7 in scenario 0 over 1 rounds: 
  BENCH: 7 0 128 0.049 6.32457 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.0779998 7.722 0 0.016
        i: 1 : 0.0630002 6.817 0 0.016
        i: 2 : 0.063 7.581 0 0.016
        i: 3 : 0.063 6.973 0 0.016
        i: 4 : 0.062 7.269 0 0.016
        i: 5 : 0.062 7.206 0 0.016
        i: 6 : 0.063 7.19 0 0.016
      Summary for k,r: 7,0
      BENCH-INNER: 0.0798572 7.25114 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0780001 7.411 0 0.016
        i: 1 : 0.0630002 7.535 0 0.016
        i: 2 : 0.062 6.474 0 0.016
        i: 3 : 0.062 9.267 0 0.016
        i: 4 : 0.062 7.411 0 0.016
        i: 5 : 0.0780001 7.799 0 0.016
        i: 6 : 0.063 7.52 0 0.016
      Summary for k,r: 7,1
      BENCH-INNER: 0.0828572 7.631 0 0.016
    r: 2, seed: 6
        i: 0 : 0.0780001 8.004 0 0.016
        i: 1 : 0.0630002 8.144 0 0.016
        i: 2 : 0.063 7.206 0 0.016
        i: 3 : 0.062 7.177 0 0.016
        i: 4 : 0.062 7.24 0 0.016
        i: 5 : 0.0780001 8.066 0 0.016
        i: 6 : 0.062 6.941 0 0.016
      Summary for k,r: 7,2
      BENCH-INNER: 0.0818571 7.53971 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0779998 7.237 0 0.016
        i: 1 : 0.063 7.643 0 0.016
        i: 2 : 0.062 7.674 0 0.016
        i: 3 : 0.062 6.538 0 0.016
        i: 4 : 0.0469999 6.879 0 0.016
        i: 5 : 0.063 8.36 0 0.016
        i: 6 : 0.063 7.378 0 0.016
      Summary for k,r: 7,3
      BENCH-INNER: 0.0785714 7.387 0 0.016
    r: 4, seed: 8
        i: 0 : 0.0780001 7.191 0 0.016
        i: 1 : 0.062 7.504 0 0.016
        i: 2 : 0.062 7.191 0 0.016
        i: 3 : 0.063 7.16 0 0.016
        i: 4 : 0.062 7.127 0 0.016
        i: 5 : 0.0779998 7.786 0 0.016
        i: 6 : 0.062 7.223 0 0.016
      Summary for k,r: 7,4
      BENCH-INNER: 0.0827141 7.31171 0 0.016
    r: 5, seed: 9
        i: 0 : 0.0780001 7.3 0 0.016
        i: 1 : 0.0619998 7.129 0 0.016
        i: 2 : 0.063 7.3 0 0.016
        i: 3 : 0.062 7.022 0 0.016
        i: 4 : 0.062 7.517 0 0.016
        i: 5 : 0.063 7.886 0 0.016
        i: 6 : 0.062 7.754 0 0.016
      Summary for k,r: 7,5
      BENCH-INNER: 0.0795713 7.41543 0 0.016
    r: 6, seed: 10
        i: 0 : 0.0780001 7.394 0 0.016
        i: 1 : 0.062 8.083 0 0.016
        i: 2 : 0.0779998 8.081 0 0.016
        i: 3 : 0.062 7.129 0 0.016
        i: 4 : 0.062 7.082 0 0.016
        i: 5 : 0.0779998 9.126 0 0.016
        i: 6 : 0.062 7.068 0 0.016
      Summary for k,r: 7,6
      BENCH-INNER: 0.0848572 7.709 0 0.016
    r: 7, seed: 11
        i: 0 : 0.062 8.034 0 0.016
        i: 1 : 0.063 7.582 0 0.016
        i: 2 : 0.062 7.644 0 0.016
        i: 3 : 0.062 7.333 0 0.016
        i: 4 : 0.062 7.254 0 0.016
        i: 5 : 0.063 7.408 0 0.016
        i: 6 : 0.063 7.191 0 0.016
      Summary for k,r: 7,7
      BENCH-INNER: 0.0934285 7.49229 0 0.016
    r: 8, seed: 12
        i: 0 : 0.063 7.518 0 0.016
        i: 1 : 0.062 7.582 0 0.016
        i: 2 : 0.0630002 7.145 0 0.016
        i: 3 : 0.062 7.316 0 0.016
        i: 4 : 0.0780001 8.065 0 0.016
        i: 5 : 0.063 7.537 0 0.016
        i: 6 : 0.062 7.286 0 0.016
      Summary for k,r: 7,8
      BENCH-INNER: 0.0957145 7.49271 0 0.016
    r: 9, seed: 13
        i: 0 : 0.0780001 7.034 0 0.016
        i: 1 : 0.062 7.192 0 0.016
        i: 2 : 0.063 7.13 0 0.016
        i: 3 : 0.063 8.034 0 0.016
        i: 4 : 0.062 7.768 0 0.016
        i: 5 : 0.063 7.128 0 0.016
        i: 6 : 0.062 7.878 0 0.016
      Summary for k,r: 7,9
      BENCH-INNER: 0.0807143 7.452 0 0.016
  Summary for k 7 in scenario 1 over 10 rounds: 
  BENCH: 7 1 128 0.0840143 7.4682 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.0469999 7.208 0 0.016
        i: 1 : 0.0469999 7.614 0 0.016
        i: 2 : 0.0469999 6.817 0 0.016
        i: 3 : 0.046 6.456 0 0.016
        i: 4 : 0.0470002 7.317 0 0.016
        i: 5 : 0.0469999 5.882 0 0.016
        i: 6 : 0.046 6.725 0 0.016
      Summary for k,r: 7,0
      BENCH-INNER: 0.0777144 6.85986 0 0.016
    r: 1, seed: 5
        i: 0 : 0.0469999 6.771 0 0.016
        i: 1 : 0.0469999 6.975 0 0.016
        i: 2 : 0.0469999 7.143 0 0.016
        i: 3 : 0.0469999 7.161 0 0.016
        i: 4 : 0.0469999 7.096 0 0.016
        i: 5 : 0.0469999 7.13 0 0.016
        i: 6 : 0.0469999 6.787 0 0.016
      Summary for k,r: 7,1
      BENCH-INNER: 0.0780001 7.009 0 0.016
    r: 2, seed: 6
        i: 0 : 0.062 6.568 0 0.016
        i: 1 : 0.0469999 7.005 0 0.016
        i: 2 : 0.0469999 6.489 0 0.016
        i: 3 : 0.0469999 6.395 0 0.016
        i: 4 : 0.0469999 6.755 0 0.016
        i: 5 : 0.0470002 7.752 0 0.016
        i: 6 : 0.0469999 6.365 0 0.016
      Summary for k,r: 7,2
      BENCH-INNER: 0.0801427 6.76129 0 0.016
    r: 3, seed: 7
        i: 0 : 0.0469999 6.722 0 0.016
        i: 1 : 0.0320001 7.376 0 0.016
        i: 2 : 0.0470002 6.473 0 0.016
        i: 3 : 0.0309999 6.115 0 0.016
        i: 4 : 0.0470002 6.911 0 0.016
        i: 5 : 0.046 7.645 0 0.016
        i: 6 : 0.046 6.427 0 0.016
      Summary for k,r: 7,3
      BENCH-INNER: 0.0732859 6.80986 0 0.016
    r: 4, seed: 8
        i: 0 : 0.062 6.475 0 0.016
        i: 1 : 0.0469999 6.599 0 0.016
        i: 2 : 0.0469999 7.691 0 0.016
        i: 3 : 0.0469999 6.599 0 0.016
        i: 4 : 0.0619998 7.084 0 0.016
        i: 5 : 0.0469999 6.785 0 0.016
        i: 6 : 0.0619998 7.036 0 0.016
      Summary for k,r: 7,4
      BENCH-INNER: 0.0694285 6.89557 0 0.016
    r: 5, seed: 9
        i: 0 : 0.0469999 7.551 0 0.016
        i: 1 : 0.0470002 6.102 0 0.016
        i: 2 : 0.046 6.116 0 0.016
        i: 3 : 0.0470002 6.88 0 0.016
        i: 4 : 0.0470002 6.601 0 0.016
        i: 5 : 0.0469999 7.909 0 0.016
        i: 6 : 0.0469999 6.88 0 0.016
      Summary for k,r: 7,5
      BENCH-INNER: 0.0778573 6.86271 0 0.016
    r: 6, seed: 10
        i: 0 : 0.0469999 6.085 0 0.016
        i: 1 : 0.0469999 5.974 0 0.016
        i: 2 : 0.0319998 6.676 0 0.016
        i: 3 : 0.0469999 6.958 0 0.016
        i: 4 : 0.0470002 6.474 0 0.016
        i: 5 : 0.046 7.739 0 0.016
        i: 6 : 0.046 7.301 0 0.016
      Summary for k,r: 7,6
      BENCH-INNER: 0.0605714 6.74386 0 0.016
    r: 7, seed: 11
        i: 0 : 0.0469999 7.143 0 0.016
        i: 1 : 0.0469999 7.191 0 0.016
        i: 2 : 0.0469999 8.237 0 0.016
        i: 3 : 0.0469999 7.971 0 0.016
        i: 4 : 0.0469999 6.585 0 0.016
        i: 5 : 0.0469999 7.318 0 0.016
        i: 6 : 0.046 7.816 0 0.016
      Summary for k,r: 7,7
      BENCH-INNER: 0.0778572 7.46586 0 0.016
    r: 8, seed: 12
        i: 0 : 0.063 7.145 0 0.016
        i: 1 : 0.046 7.035 0 0.016
        i: 2 : 0.0469999 6.708 0 0.016
        i: 3 : 0.0320001 6.378 0 0.016
        i: 4 : 0.0320001 7.613 0 0.016
        i: 5 : 0.0309999 6.725 0 0.016
        i: 6 : 0.0309999 6.738 0 0.016
      Summary for k,r: 7,8
      BENCH-INNER: 0.0552858 6.906 0 0.016
    r: 9, seed: 13
        i: 0 : 0.062 6.599 0 0.016
        i: 1 : 0.0469999 6.037 0 0.016
        i: 2 : 0.0470002 5.959 0 0.016
        i: 3 : 0.0469999 6.459 0 0.016
        i: 4 : 0.046 6.772 0 0.016
        i: 5 : 0.0469999 6.988 0 0.016
        i: 6 : 0.0469999 6.738 0 0.016
      Summary for k,r: 7,9
      BENCH-INNER: 0.065 6.50743 0 0.016
  Summary for k 7 in scenario 2 over 10 rounds: 
  BENCH: 7 2 128 0.0715143 6.88214 0 0.016
k(n): 8(256)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.109 5.507 0 0.016
        i: 1 : 0.0940001 8.548 0 0.016
        i: 2 : 0.0939999 7.879 0 0.016
        i: 3 : 0.0939999 4.711 0 0.016
        i: 4 : 0.0930002 10.828 0 0.016
        i: 5 : 0.0940001 7.783 0 0.016
        i: 6 : 0.0929999 7.442 0 0.016
      Summary for k,r: 8,0
      BENCH-INNER: 0.111857 7.52829 0 0.016
  Summary for k 8 in scenario 0 over 1 rounds: 
  BENCH: 8 0 256 0.111857 7.52829 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.156 8.096 0 0.016
        i: 1 : 0.14 8.754 0 0.016
        i: 2 : 0.14 8.768 0 0.016
        i: 3 : 0.125 8.362 0 0.016
        i: 4 : 0.14 8.144 0 0.016
        i: 5 : 0.124 7.752 0 0.016
        i: 6 : 0.125 7.754 0 0.016
      Summary for k,r: 8,0
      BENCH-INNER: 0.182714 8.23286 0 0.016
    r: 1, seed: 5
        i: 0 : 0.156 7.926 0 0.016
        i: 1 : 0.14 8.876 0 0.016
        i: 2 : 0.141 9.467 0 0.016
        i: 3 : 0.141 8.986 0 0.016
        i: 4 : 0.14 8.08 0 0.016
        i: 5 : 0.14 9.532 0 0.016
        i: 6 : 0.141 8.454 0 0.016
      Summary for k,r: 8,1
      BENCH-INNER: 0.188714 8.76014 0 0.016
    r: 2, seed: 6
        i: 0 : 0.156 8.845 0 0.016
        i: 1 : 0.14 8.94 0 0.016
        i: 2 : 0.125 8.735 0 0.016
        i: 3 : 0.14 8.081 0 0.016
        i: 4 : 0.124 7.848 0 0.016
        i: 5 : 0.14 7.895 0 0.016
        i: 6 : 0.14 9.299 0 0.016
      Summary for k,r: 8,2
      BENCH-INNER: 0.184857 8.52043 0 0.016
    r: 3, seed: 7
        i: 0 : 0.156 8.438 0 0.016
        i: 1 : 0.14 8.941 0 0.016
        i: 2 : 0.141 8.408 0 0.016
        i: 3 : 0.14 8.613 0 0.016
        i: 4 : 0.125 8.05 0 0.016
        i: 5 : 0.141 7.349 0 0.016
        i: 6 : 0.14 8.502 0 0.016
      Summary for k,r: 8,3
      BENCH-INNER: 0.187429 8.32871 0 0.016
    r: 4, seed: 8
        i: 0 : 0.156 8.159 0 0.016
        i: 1 : 0.125 8.331 0 0.016
        i: 2 : 0.125 8.297 0 0.016
        i: 3 : 0.141 8.517 0 0.016
        i: 4 : 0.124 7.627 0 0.016
        i: 5 : 0.125 8.378 0 0.016
        i: 6 : 0.14 8.503 0 0.016
      Summary for k,r: 8,4
      BENCH-INNER: 0.180714 8.25886 0 0.016
    r: 5, seed: 9
        i: 0 : 0.156 8.081 0 0.016
        i: 1 : 0.125 8.502 0 0.016
        i: 2 : 0.125 8.424 0 0.016
        i: 3 : 0.14 7.673 0 0.016
        i: 4 : 0.141 7.83 0 0.016
        i: 5 : 0.125 7.815 0 0.016
        i: 6 : 0.14 7.971 0 0.016
      Summary for k,r: 8,5
      BENCH-INNER: 0.183 8.04229 0 0.016
    r: 6, seed: 10
        i: 0 : 0.156 8.503 0 0.016
        i: 1 : 0.14 8.548 0 0.016
        i: 2 : 0.14 7.972 0 0.016
        i: 3 : 0.125 8.502 0 0.016
        i: 4 : 0.125 8.003 0 0.016
        i: 5 : 0.125 7.94 0 0.016
        i: 6 : 0.141 9.187 0 0.016
      Summary for k,r: 8,6
      BENCH-INNER: 0.183 8.37929 0 0.016
    r: 7, seed: 11
        i: 0 : 0.156 7.768 0 0.016
        i: 1 : 0.141 8.736 0 0.016
        i: 2 : 0.125 7.94 0 0.016
        i: 3 : 0.14 7.957 0 0.016
        i: 4 : 0.14 7.784 0 0.016
        i: 5 : 0.141 8.237 0 0.016
        i: 6 : 0.14 8.252 0 0.016
      Summary for k,r: 8,7
      BENCH-INNER: 0.171429 8.09629 0 0.016
    r: 8, seed: 12
        i: 0 : 0.14 8.003 0 0.016
        i: 1 : 0.14 8.253 0 0.016
        i: 2 : 0.125 7.83 0 0.016
        i: 3 : 0.125 7.895 0 0.016
        i: 4 : 0.124 7.72 0 0.016
        i: 5 : 0.125 7.722 0 0.016
        i: 6 : 0.14 8.613 0 0.016
      Summary for k,r: 8,8
      BENCH-INNER: 0.178286 8.00514 0 0.016
    r: 9, seed: 13
        i: 0 : 0.156 8.158 0 0.016
        i: 1 : 0.125 7.863 0 0.016
        i: 2 : 0.125 8.471 0 0.016
        i: 3 : 0.125 8.205 0 0.016
        i: 4 : 0.125 7.833 0 0.016
        i: 5 : 0.124 7.815 0 0.016
        i: 6 : 0.14 8.783 0 0.016
      Summary for k,r: 8,9
      BENCH-INNER: 0.177429 8.16114 0 0.016
  Summary for k 8 in scenario 1 over 10 rounds: 
  BENCH: 8 1 256 0.181757 8.27851 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.125 8.268 0 0.016
        i: 1 : 0.109 8.565 0 0.016
        i: 2 : 0.0929999 7.754 0 0.016
        i: 3 : 0.0929999 7.582 0 0.016
        i: 4 : 0.0929999 7.38 0 0.016
        i: 5 : 0.0940001 7.74 0 0.016
        i: 6 : 0.0939999 7.816 0 0.016
      Summary for k,r: 8,0
      BENCH-INNER: 0.131143 7.87214 0 0.016
    r: 1, seed: 5
        i: 0 : 0.109 8.081 0 0.016
        i: 1 : 0.109 7.255 0 0.016
        i: 2 : 0.11 8.018 0 0.016
        i: 3 : 0.109 8.205 0 0.016
        i: 4 : 0.109 7.598 0 0.016
        i: 5 : 0.109 7.066 0 0.016
        i: 6 : 0.109 8.208 0 0.016
      Summary for k,r: 8,1
      BENCH-INNER: 0.156143 7.77586 0 0.016
    r: 2, seed: 6
        i: 0 : 0.125 7.567 0 0.016
        i: 1 : 0.109 8.361 0 0.016
        i: 2 : 0.0930002 8.767 0 0.016
        i: 3 : 0.109 7.69 0 0.016
        i: 4 : 0.11 7.598 0 0.016
        i: 5 : 0.109 8.239 0 0.016
        i: 6 : 0.11 7.971 0 0.016
      Summary for k,r: 8,2
      BENCH-INNER: 0.140286 8.02757 0 0.016
    r: 3, seed: 7
        i: 0 : 0.109 7.926 0 0.016
        i: 1 : 0.109 7.831 0 0.016
        i: 2 : 0.0939999 7.24 0 0.016
        i: 3 : 0.0940001 8.628 0 0.016
        i: 4 : 0.0939999 7.551 0 0.016
        i: 5 : 0.109 8.376 0 0.016
        i: 6 : 0.0939999 7.599 0 0.016
      Summary for k,r: 8,3
      BENCH-INNER: 0.147428 7.87871 0 0.016
    r: 4, seed: 8
        i: 0 : 0.11 7.986 0 0.016
        i: 1 : 0.109 7.691 0 0.016
        i: 2 : 0.0939999 7.58 0 0.016
        i: 3 : 0.0929999 8.284 0 0.016
        i: 4 : 0.0939999 6.973 0 0.016
        i: 5 : 0.109 7.346 0 0.016
        i: 6 : 0.109 7.315 0 0.016
      Summary for k,r: 8,4
      BENCH-INNER: 0.148571 7.59643 0 0.016
    r: 5, seed: 9
        i: 0 : 0.109 7.612 0 0.016
        i: 1 : 0.0929999 7.879 0 0.016
        i: 2 : 0.0939999 8.096 0 0.016
        i: 3 : 0.0939999 7.364 0 0.016
        i: 4 : 0.0930002 8.143 0 0.016
        i: 5 : 0.0929999 7.785 0 0.016
        i: 6 : 0.0930002 7.115 0 0.016
      Summary for k,r: 8,5
      BENCH-INNER: 0.127571 7.71343 0 0.016
    r: 6, seed: 10
        i: 0 : 0.109 7.519 0 0.016
        i: 1 : 0.0930002 7.332 0 0.016
        i: 2 : 0.0939999 7.691 0 0.016
        i: 3 : 0.0940001 7.082 0 0.016
        i: 4 : 0.0930002 7.943 0 0.016
        i: 5 : 0.0940001 6.85 0 0.016
        i: 6 : 0.0930002 7.878 0 0.016
      Summary for k,r: 8,6
      BENCH-INNER: 0.142714 7.47071 0 0.016
    r: 7, seed: 11
        i: 0 : 0.125 8.297 0 0.016
        i: 1 : 0.11 8.501 0 0.016
        i: 2 : 0.109 7.192 0 0.016
        i: 3 : 0.0939999 7.503 0 0.016
        i: 4 : 0.11 7.755 0 0.016
        i: 5 : 0.109 8.221 0 0.016
        i: 6 : 0.11 7.191 0 0.016
      Summary for k,r: 8,7
      BENCH-INNER: 0.156572 7.80857 0 0.016
    r: 8, seed: 12
        i: 0 : 0.109 8.052 0 0.016
        i: 1 : 0.0780001 7.345 0 0.016
        i: 2 : 0.0780001 7.52 0 0.016
        i: 3 : 0.0780001 7.583 0 0.016
        i: 4 : 0.0940001 7.222 0 0.016
        i: 5 : 0.0779998 7.599 0 0.016
        i: 6 : 0.0940001 7.471 0 0.016
      Summary for k,r: 8,8
      BENCH-INNER: 0.118 7.54171 0 0.016
    r: 9, seed: 13
        i: 0 : 0.11 7.644 0 0.016
        i: 1 : 0.0779998 6.989 0 0.016
        i: 2 : 0.0940001 7.846 0 0.016
        i: 3 : 0.0780001 7.505 0 0.016
        i: 4 : 0.0939999 7.426 0 0.016
        i: 5 : 0.0780001 7.755 0 0.016
        i: 6 : 0.0780001 7.378 0 0.016
      Summary for k,r: 8,9
      BENCH-INNER: 0.118143 7.50614 0 0.016
  Summary for k 8 in scenario 2 over 10 rounds: 
  BENCH: 8 2 256 0.138657 7.71913 0 0.016
k(n): 9(512)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.25 6.77 0 0.016
        i: 1 : 0.187 8.16 0 0.016
        i: 2 : 0.187 8.33 0 0.016
        i: 3 : 0.203 7.879 0 0.016
        i: 4 : 0.187 6.74 0 0.016
        i: 5 : 0.187 8.986 0 0.016
        i: 6 : 0.188 6.1 0 0.016
      Summary for k,r: 9,0
      BENCH-INNER: 0.229429 7.56643 0 0.016
  Summary for k 9 in scenario 0 over 1 rounds: 
  BENCH: 9 0 512 0.229429 7.56643 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.327 9.048 0 0.016
        i: 1 : 0.281 9.485 0 0.016
        i: 2 : 0.281 8.923 0 0.016
        i: 3 : 0.296 9.719 0 0.016
        i: 4 : 0.296 9.562 0 0.016
        i: 5 : 0.265 8.315 0 0.016
        i: 6 : 0.281 8.924 0 0.016
      Summary for k,r: 9,0
      BENCH-INNER: 0.367571 9.13943 0 0.016
    r: 1, seed: 5
        i: 0 : 0.327 8.86 0 0.016
        i: 1 : 0.281 8.94 0 0.016
        i: 2 : 0.281 8.859 0 0.016
        i: 3 : 0.281 9.314 0 0.016
        i: 4 : 0.281 9.143 0 0.016
        i: 5 : 0.296 9.578 0 0.016
        i: 6 : 0.296 9.736 0 0.016
      Summary for k,r: 9,1
      BENCH-INNER: 0.369857 9.20429 0 0.016
    r: 2, seed: 6
        i: 0 : 0.328 9.687 0 0.016
        i: 1 : 0.281 8.456 0 0.016
        i: 2 : 0.281 9.066 0 0.016
        i: 3 : 0.28 8.487 0 0.016
        i: 4 : 0.28 9.596 0 0.016
        i: 5 : 0.296 9.36 0 0.016
        i: 6 : 0.281 8.752 0 0.016
      Summary for k,r: 9,2
      BENCH-INNER: 0.367571 9.05771 0 0.016
    r: 3, seed: 7
        i: 0 : 0.328 9.158 0 0.016
        i: 1 : 0.281 8.906 0 0.016
        i: 2 : 0.28 9.593 0 0.016
        i: 3 : 0.281 8.75 0 0.016
        i: 4 : 0.297 10.39 0 0.016
        i: 5 : 0.281 9.064 0 0.016
        i: 6 : 0.281 8.688 0 0.016
      Summary for k,r: 9,3
      BENCH-INNER: 0.367857 9.22129 0 0.016
    r: 4, seed: 8
        i: 0 : 0.343 9.28 0 0.016
        i: 1 : 0.281 9.549 0 0.016
        i: 2 : 0.281 8.723 0 0.016
        i: 3 : 0.28 9.111 0 0.016
        i: 4 : 0.281 9.141 0 0.016
        i: 5 : 0.281 8.673 0 0.016
        i: 6 : 0.281 9.078 0 0.016
      Summary for k,r: 9,4
      BENCH-INNER: 0.367714 9.07929 0 0.016
    r: 5, seed: 9
        i: 0 : 0.328 8.842 0 0.016
        i: 1 : 0.296 9.828 0 0.016
        i: 2 : 0.296 9.814 0 0.016
        i: 3 : 0.281 9.844 0 0.016
        i: 4 : 0.28 9.205 0 0.016
        i: 5 : 0.296 9.687 0 0.016
        i: 6 : 0.28 9.282 0 0.016
      Summary for k,r: 9,5
      BENCH-INNER: 0.371857 9.50029 0 0.016
    r: 6, seed: 10
        i: 0 : 0.312 9.219 0 0.016
        i: 1 : 0.28 9.534 0 0.016
        i: 2 : 0.281 8.878 0 0.016
        i: 3 : 0.281 9.359 0 0.016
        i: 4 : 0.297 10.452 0 0.016
        i: 5 : 0.281 8.954 0 0.016
        i: 6 : 0.281 8.985 0 0.016
      Summary for k,r: 9,6
      BENCH-INNER: 0.381571 9.34014 0 0.016
    r: 7, seed: 11
        i: 0 : 0.328 9.204 0 0.016
        i: 1 : 0.281 9.515 0 0.016
        i: 2 : 0.281 9.11 0 0.016
        i: 3 : 0.281 9.592 0 0.016
        i: 4 : 0.281 9.266 0 0.016
        i: 5 : 0.281 8.939 0 0.016
        i: 6 : 0.281 9.453 0 0.016
      Summary for k,r: 9,7
      BENCH-INNER: 0.365714 9.297 0 0.016
    r: 8, seed: 12
        i: 0 : 0.328 9.484 0 0.016
        i: 1 : 0.281 8.643 0 0.016
        i: 2 : 0.296 10.172 0 0.016
        i: 3 : 0.281 8.844 0 0.016
        i: 4 : 0.281 9.001 0 0.016
        i: 5 : 0.281 8.922 0 0.016
        i: 6 : 0.281 9.437 0 0.016
      Summary for k,r: 9,8
      BENCH-INNER: 0.367857 9.21471 0 0.016
    r: 9, seed: 13
        i: 0 : 0.328 10.078 0 0.016
        i: 1 : 0.281 10.063 0 0.016
        i: 2 : 0.281 9.548 0 0.016
        i: 3 : 0.28 8.534 0 0.016
        i: 4 : 0.296 9.188 0 0.016
        i: 5 : 0.281 9.672 0 0.016
        i: 6 : 0.281 9.486 0 0.016
      Summary for k,r: 9,9
      BENCH-INNER: 0.382714 9.50986 0 0.016
  Summary for k 9 in scenario 1 over 10 rounds: 
  BENCH: 9 1 512 0.371029 9.2564 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.25 8.422 0 0.016
        i: 1 : 0.218 8.861 0 0.016
        i: 2 : 0.218 9.563 0 0.016
        i: 3 : 0.202 8.612 0 0.016
        i: 4 : 0.203 8.469 0 0.016
        i: 5 : 0.219 8.516 0 0.016
        i: 6 : 0.219 8.659 0 0.016
      Summary for k,r: 9,0
      BENCH-INNER: 0.280429 8.72886 0 0.016
    r: 1, seed: 5
        i: 0 : 0.28 8.58 0 0.016
        i: 1 : 0.234 9.546 0 0.016
        i: 2 : 0.25 9.095 0 0.016
        i: 3 : 0.234 8.33 0 0.016
        i: 4 : 0.234 9.127 0 0.016
        i: 5 : 0.249 8.75 0 0.016
        i: 6 : 0.234 9.079 0 0.016
      Summary for k,r: 9,1
      BENCH-INNER: 0.308 8.92957 0 0.016
    r: 2, seed: 6
        i: 0 : 0.327 9.017 0 0.016
        i: 1 : 0.265 8.687 0 0.016
        i: 2 : 0.281 8.643 0 0.016
        i: 3 : 0.265 8.455 0 0.016
        i: 4 : 0.265 9.499 0 0.016
        i: 5 : 0.265 8.767 0 0.016
        i: 6 : 0.281 9.627 0 0.016
      Summary for k,r: 9,2
      BENCH-INNER: 0.356429 8.95643 0 0.016
    r: 3, seed: 7
        i: 0 : 0.297 9.203 0 0.016
        i: 1 : 0.234 8.502 0 0.016
        i: 2 : 0.218 8.409 0 0.016
        i: 3 : 0.234 9.159 0 0.016
        i: 4 : 0.234 8.939 0 0.016
        i: 5 : 0.25 9.438 0 0.016
        i: 6 : 0.234 8.47 0 0.016
      Summary for k,r: 9,3
      BENCH-INNER: 0.289 8.87429 0 0.016
    r: 4, seed: 8
        i: 0 : 0.266 9.611 0 0.016
        i: 1 : 0.218 9.131 0 0.016
        i: 2 : 0.219 9.348 0 0.016
        i: 3 : 0.203 8.408 0 0.016
        i: 4 : 0.219 8.719 0 0.016
        i: 5 : 0.218 9.19 0 0.016
        i: 6 : 0.234 9.328 0 0.016
      Summary for k,r: 9,4
      BENCH-INNER: 0.271286 9.105 0 0.016
    r: 5, seed: 9
        i: 0 : 0.265 9.144 0 0.016
        i: 1 : 0.218 8.223 0 0.016
        i: 2 : 0.219 8.831 0 0.016
        i: 3 : 0.218 7.583 0 0.016
        i: 4 : 0.218 9.093 0 0.016
        i: 5 : 0.25 9.019 0 0.016
        i: 6 : 0.218 9.046 0 0.016
      Summary for k,r: 9,5
      BENCH-INNER: 0.292429 8.70557 0 0.016
    r: 6, seed: 10
        i: 0 : 0.249 9.768 0 0.016
        i: 1 : 0.202 8.501 0 0.016
        i: 2 : 0.187 8.269 0 0.016
        i: 3 : 0.187 8.219 0 0.016
        i: 4 : 0.218 10.046 0 0.016
        i: 5 : 0.187 8.768 0 0.016
        i: 6 : 0.187 8.472 0 0.016
      Summary for k,r: 9,6
      BENCH-INNER: 0.249429 8.86329 0 0.016
    r: 7, seed: 11
        i: 0 : 0.281 8.283 0 0.016
        i: 1 : 0.234 8.954 0 0.016
        i: 2 : 0.234 8.593 0 0.016
        i: 3 : 0.234 8.689 0 0.016
        i: 4 : 0.234 8.268 0 0.016
        i: 5 : 0.219 8.254 0 0.016
        i: 6 : 0.234 9.845 0 0.016
      Summary for k,r: 9,7
      BENCH-INNER: 0.301571 8.698 0 0.016
    r: 8, seed: 12
        i: 0 : 0.265 8.55 0 0.016
        i: 1 : 0.218 9.361 0 0.016
        i: 2 : 0.218 8.955 0 0.016
        i: 3 : 0.203 8.019 0 0.016
        i: 4 : 0.203 8.721 0 0.016
        i: 5 : 0.218 8.689 0 0.016
        i: 6 : 0.219 9.64 0 0.016
      Summary for k,r: 9,8
      BENCH-INNER: 0.267571 8.84786 0 0.016
    r: 9, seed: 13
        i: 0 : 0.281 8.376 0 0.016
        i: 1 : 0.234 8.348 0 0.016
        i: 2 : 0.218 8.065 0 0.016
        i: 3 : 0.234 8.643 0 0.016
        i: 4 : 0.219 8.003 0 0.016
        i: 5 : 0.234 8.562 0 0.016
        i: 6 : 0.234 8.003 0 0.016
      Summary for k,r: 9,9
      BENCH-INNER: 0.283286 8.28571 0 0.016
  Summary for k 9 in scenario 2 over 10 rounds: 
  BENCH: 9 2 512 0.289943 8.79946 0 0.016
k(n): 10(1024)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 0.484 9.889 0 0.016
        i: 1 : 0.39 5.241 0 0.016
        i: 2 : 0.374 6.772 0 0.016
        i: 3 : 0.39 7.237 0 0.016
        i: 4 : 0.39 5.599 0 0.016
        i: 5 : 0.39 8.565 0 0.016
        i: 6 : 0.39 10.829 0 0.016
      Summary for k,r: 10,0
      BENCH-INNER: 0.495143 7.73314 0 0.016
  Summary for k 10 in scenario 0 over 1 rounds: 
  BENCH: 10 0 1024 0.495143 7.73314 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 0.655 9.876 0 0.016
        i: 1 : 0.592 10 0 0.016
        i: 2 : 0.593 10.514 0 0.016
        i: 3 : 0.578 9.905 0 0.016
        i: 4 : 0.609 10.512 0 0.016
        i: 5 : 0.608 10.92 0 0.016
        i: 6 : 0.593 9.783 0 0.016
      Summary for k,r: 10,0
      BENCH-INNER: 0.791 10.2157 0 0.016
    r: 1, seed: 5
        i: 0 : 0.702 10.64 0 0.016
        i: 1 : 0.578 9.469 0 0.016
        i: 2 : 0.593 10.328 0 0.016
        i: 3 : 0.592 9.845 0 0.016
        i: 4 : 0.608 10.484 0 0.016
        i: 5 : 0.593 10.342 0 0.016
        i: 6 : 0.577 9.813 0 0.016
      Summary for k,r: 10,1
      BENCH-INNER: 0.762143 10.1316 0 0.016
    r: 2, seed: 6
        i: 0 : 0.671 10.231 0 0.016
        i: 1 : 0.577 10.031 0 0.016
        i: 2 : 0.592 10.232 0 0.016
        i: 3 : 0.593 10.484 0 0.016
        i: 4 : 0.608 10.624 0 0.016
        i: 5 : 0.608 10.328 0 0.016
        i: 6 : 0.577 9.953 0 0.016
      Summary for k,r: 10,2
      BENCH-INNER: 0.775714 10.269 0 0.016
    r: 3, seed: 7
        i: 0 : 0.671 9.657 0 0.016
        i: 1 : 0.593 9.92 0 0.016
        i: 2 : 0.578 9.454 0 0.016
        i: 3 : 0.577 9.954 0 0.016
        i: 4 : 0.592 9.455 0 0.016
        i: 5 : 0.577 9.562 0 0.016
        i: 6 : 0.593 10.14 0 0.016
      Summary for k,r: 10,3
      BENCH-INNER: 0.768286 9.73457 0 0.016
    r: 4, seed: 8
        i: 0 : 0.686 9.485 0 0.016
        i: 1 : 0.608 10.934 0 0.016
        i: 2 : 0.592 10.157 0 0.016
        i: 3 : 0.578 9.281 0 0.016
        i: 4 : 0.577 9.626 0 0.016
        i: 5 : 0.592 9.842 0 0.016
        i: 6 : 0.593 9.906 0 0.016
      Summary for k,r: 10,4
      BENCH-INNER: 0.744714 9.89014 0 0.016
    r: 5, seed: 9
        i: 0 : 0.671 10.387 0 0.016
        i: 1 : 0.577 9.499 0 0.016
        i: 2 : 0.593 10.075 0 0.016
        i: 3 : 0.593 9.828 0 0.016
        i: 4 : 0.593 9.843 0 0.016
        i: 5 : 0.593 9.876 0 0.016
        i: 6 : 0.608 10.422 0 0.016
      Summary for k,r: 10,5
      BENCH-INNER: 0.776 9.99 0 0.016
    r: 6, seed: 10
        i: 0 : 0.686 10.172 0 0.016
        i: 1 : 0.609 10.591 0 0.016
        i: 2 : 0.577 9.563 0 0.016
        i: 3 : 0.578 9.283 0 0.016
        i: 4 : 0.577 9.656 0 0.016
        i: 5 : 0.593 11.215 0 0.016
        i: 6 : 0.593 9.798 0 0.016
      Summary for k,r: 10,6
      BENCH-INNER: 0.757857 10.0397 0 0.016
    r: 7, seed: 11
        i: 0 : 0.686 10.233 0 0.016
        i: 1 : 0.593 10.033 0 0.016
        i: 2 : 0.593 10.093 0 0.016
        i: 3 : 0.592 9.828 0 0.016
        i: 4 : 0.592 9.843 0 0.016
        i: 5 : 0.593 10.077 0 0.016
        i: 6 : 0.592 10.639 0 0.016
      Summary for k,r: 10,7
      BENCH-INNER: 0.761857 10.1066 0 0.016
    r: 8, seed: 12
        i: 0 : 0.655 9.796 0 0.016
        i: 1 : 0.593 10.312 0 0.016
        i: 2 : 0.592 10.28 0 0.016
        i: 3 : 0.577 9.422 0 0.016
        i: 4 : 0.593 10.266 0 0.016
        i: 5 : 0.593 9.672 0 0.016
        i: 6 : 0.608 10.281 0 0.016
      Summary for k,r: 10,8
      BENCH-INNER: 0.788571 10.0041 0 0.016
    r: 9, seed: 13
        i: 0 : 0.686 10.436 0 0.016
        i: 1 : 0.577 9.811 0 0.016
        i: 2 : 0.593 10.327 0 0.016
        i: 3 : 0.608 11.295 0 0.016
        i: 4 : 0.578 9.75 0 0.016
        i: 5 : 0.593 10.422 0 0.016
        i: 6 : 0.578 9.781 0 0.016
      Summary for k,r: 10,9
      BENCH-INNER: 0.773857 10.2603 0 0.016
  Summary for k 10 in scenario 1 over 10 rounds: 
  BENCH: 10 1 1024 0.77 10.0642 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 0.608 10.157 0 0.016
        i: 1 : 0.546 10.592 0 0.016
        i: 2 : 0.546 10.173 0 0.016
        i: 3 : 0.515 9.625 0 0.016
        i: 4 : 0.546 9.671 0 0.016
        i: 5 : 0.53 10.219 0 0.016
        i: 6 : 0.515 9.828 0 0.016
      Summary for k,r: 10,0
      BENCH-INNER: 0.684714 10.0379 0 0.016
    r: 1, seed: 5
        i: 0 : 0.624 9.937 0 0.016
        i: 1 : 0.53 10.733 0 0.016
        i: 2 : 0.546 11.186 0 0.016
        i: 3 : 0.515 10 0 0.016
        i: 4 : 0.531 10.67 0 0.016
        i: 5 : 0.515 10.141 0 0.016
        i: 6 : 0.531 10.251 0 0.016
      Summary for k,r: 10,1
      BENCH-INNER: 0.666714 10.4169 0 0.016
    r: 2, seed: 6
        i: 0 : 0.67 9.875 0 0.016
        i: 1 : 0.578 10.341 0 0.016
        i: 2 : 0.578 10.638 0 0.016
        i: 3 : 0.546 9.266 0 0.016
        i: 4 : 0.593 11.482 0 0.016
        i: 5 : 0.561 11.062 0 0.016
        i: 6 : 0.561 9.859 0 0.016
      Summary for k,r: 10,2
      BENCH-INNER: 0.755857 10.3604 0 0.016
    r: 3, seed: 7
        i: 0 : 0.64 11.078 0 0.016
        i: 1 : 0.515 9.252 0 0.016
        i: 2 : 0.53 11.355 0 0.016
        i: 3 : 0.53 10.423 0 0.016
        i: 4 : 0.499 9.267 0 0.016
        i: 5 : 0.515 10.048 0 0.016
        i: 6 : 0.515 9.968 0 0.016
      Summary for k,r: 10,3
      BENCH-INNER: 0.643857 10.1987 0 0.016
    r: 4, seed: 8
        i: 0 : 0.577 9.936 0 0.016
        i: 1 : 0.484 10.138 0 0.016
        i: 2 : 0.484 9.579 0 0.016
        i: 3 : 0.499 11.248 0 0.016
        i: 4 : 0.469 9.453 0 0.016
        i: 5 : 0.499 10.109 0 0.016
        i: 6 : 0.468 9.639 0 0.016
      Summary for k,r: 10,4
      BENCH-INNER: 0.606143 10.0146 0 0.016
    r: 5, seed: 9
        i: 0 : 0.577 9.111 0 0.016
        i: 1 : 0.453 8.688 0 0.016
        i: 2 : 0.468 9.564 0 0.016
        i: 3 : 0.5 9.936 0 0.016
        i: 4 : 0.499 10.077 0 0.016
        i: 5 : 0.483 10.108 0 0.016
        i: 6 : 0.499 9.547 0 0.016
      Summary for k,r: 10,5
      BENCH-INNER: 0.607 9.57586 0 0.016
    r: 6, seed: 10
        i: 0 : 0.546 10.014 0 0.016
        i: 1 : 0.453 9.936 0 0.016
        i: 2 : 0.468 8.971 0 0.016
        i: 3 : 0.453 9.797 0 0.016
        i: 4 : 0.453 10.093 0 0.016
        i: 5 : 0.468 9.936 0 0.016
        i: 6 : 0.468 9.859 0 0.016
      Summary for k,r: 10,6
      BENCH-INNER: 0.565714 9.80086 0 0.016
    r: 7, seed: 11
        i: 0 : 0.67 10.251 0 0.016
        i: 1 : 0.608 10.607 0 0.016
        i: 2 : 0.593 10.312 0 0.016
        i: 3 : 0.577 9.954 0 0.016
        i: 4 : 0.577 10.047 0 0.016
        i: 5 : 0.593 10.064 0 0.016
        i: 6 : 0.593 10.499 0 0.016
      Summary for k,r: 10,7
      BENCH-INNER: 0.757571 10.2477 0 0.016
    r: 8, seed: 12
        i: 0 : 0.655 11.387 0 0.016
        i: 1 : 0.546 9.686 0 0.016
        i: 2 : 0.515 9.203 0 0.016
        i: 3 : 0.53 9.674 0 0.016
        i: 4 : 0.546 10.342 0 0.016
        i: 5 : 0.53 9.658 0 0.016
        i: 6 : 0.53 9.345 0 0.016
      Summary for k,r: 10,8
      BENCH-INNER: 0.675286 9.89929 0 0.016
    r: 9, seed: 13
        i: 0 : 0.577 10.093 0 0.016
        i: 1 : 0.484 9.951 0 0.016
        i: 2 : 0.483 10.045 0 0.016
        i: 3 : 0.468 9.143 0 0.016
        i: 4 : 0.484 10.11 0 0.016
        i: 5 : 0.468 9.015 0 0.016
        i: 6 : 0.468 9.454 0 0.016
      Summary for k,r: 10,9
      BENCH-INNER: 0.615286 9.68729 0 0.016
  Summary for k 10 in scenario 2 over 10 rounds: 
  BENCH: 10 2 1024 0.657814 10.0239 0 0.016
k(n): 11(2048)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 1.061 10.032 0 0.016
        i: 1 : 0.811 8.924 0 0.016
        i: 2 : 0.827 11.077 0 0.016
        i: 3 : 0.826 11.998 0 0.016
        i: 4 : 0.811 9.08 0 0.016
        i: 5 : 1.124 8.736 0 0.016
        i: 6 : 0.827 9.094 0 0.016
      Summary for k,r: 11,0
      BENCH-INNER: 1.06914 9.84871 0 0.016
  Summary for k 11 in scenario 0 over 1 rounds: 
  BENCH: 11 0 2048 1.06914 9.84871 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 1.419 11.17 0 0.016
        i: 1 : 1.248 11.761 0 0.016
        i: 2 : 1.217 10.406 0 0.016
        i: 3 : 1.232 10.936 0 0.016
        i: 4 : 1.233 11.169 0 0.016
        i: 5 : 1.217 10.732 0 0.016
        i: 6 : 1.279 12.059 0 0.016
      Summary for k,r: 11,0
      BENCH-INNER: 1.59157 11.1761 0 0.016
    r: 1, seed: 5
        i: 0 : 1.435 11.904 0 0.016
        i: 1 : 1.232 10.827 0 0.016
        i: 2 : 1.233 11.156 0 0.016
        i: 3 : 1.232 11.449 0 0.016
        i: 4 : 1.217 10.562 0 0.016
        i: 5 : 1.232 11.341 0 0.016
        i: 6 : 1.248 11.435 0 0.016
      Summary for k,r: 11,1
      BENCH-INNER: 1.58929 11.2391 0 0.016
    r: 2, seed: 6
        i: 0 : 1.404 11.327 0 0.016
        i: 1 : 1.248 11.623 0 0.016
        i: 2 : 1.201 10.843 0 0.016
        i: 3 : 1.248 11.809 0 0.016
        i: 4 : 1.248 11.435 0 0.016
        i: 5 : 1.201 10.232 0 0.016
        i: 6 : 1.248 11.56 0 0.016
      Summary for k,r: 11,2
      BENCH-INNER: 1.61586 11.2613 0 0.016
    r: 3, seed: 7
        i: 0 : 1.404 10.796 0 0.016
        i: 1 : 1.263 12.045 0 0.016
        i: 2 : 1.248 11.185 0 0.016
        i: 3 : 1.232 10.966 0 0.016
        i: 4 : 1.232 10.826 0 0.016
        i: 5 : 1.217 11.28 0 0.016
        i: 6 : 1.232 11.076 0 0.016
      Summary for k,r: 11,3
      BENCH-INNER: 1.57314 11.1677 0 0.016
    r: 4, seed: 8
        i: 0 : 1.404 11.123 0 0.016
        i: 1 : 1.233 11.153 0 0.016
        i: 2 : 1.233 11.232 0 0.016
        i: 3 : 1.232 11.513 0 0.016
        i: 4 : 1.248 11.311 0 0.016
        i: 5 : 1.233 11.25 0 0.016
        i: 6 : 1.232 11.153 0 0.016
      Summary for k,r: 11,4
      BENCH-INNER: 1.58629 11.2479 0 0.016
    r: 5, seed: 9
        i: 0 : 1.419 11.355 0 0.016
        i: 1 : 1.232 11.013 0 0.016
        i: 2 : 1.217 10.639 0 0.016
        i: 3 : 1.217 10.779 0 0.016
        i: 4 : 1.248 11.562 0 0.016
        i: 5 : 1.248 11.435 0 0.016
        i: 6 : 1.248 11.404 0 0.016
      Summary for k,r: 11,5
      BENCH-INNER: 1.58929 11.1696 0 0.016
    r: 6, seed: 10
        i: 0 : 1.389 10.513 0 0.016
        i: 1 : 1.264 12.06 0 0.016
        i: 2 : 1.232 11.137 0 0.016
        i: 3 : 1.248 11.526 0 0.016
        i: 4 : 1.232 11.014 0 0.016
        i: 5 : 1.232 11.31 0 0.016
        i: 6 : 1.233 11.185 0 0.016
      Summary for k,r: 11,6
      BENCH-INNER: 1.58843 11.2493 0 0.016
    r: 7, seed: 11
        i: 0 : 1.404 10.532 0 0.016
        i: 1 : 1.248 11.481 0 0.016
        i: 2 : 1.232 11.279 0 0.016
        i: 3 : 1.232 10.953 0 0.016
        i: 4 : 1.217 10.593 0 0.016
        i: 5 : 1.264 11.714 0 0.016
        i: 6 : 1.248 11.296 0 0.016
      Summary for k,r: 11,7
      BENCH-INNER: 1.59057 11.1211 0 0.016
    r: 8, seed: 12
        i: 0 : 1.42 10.842 0 0.016
        i: 1 : 1.248 11.031 0 0.016
        i: 2 : 1.248 11.187 0 0.016
        i: 3 : 1.264 12.09 0 0.016
        i: 4 : 1.232 10.967 0 0.016
        i: 5 : 1.233 11.466 0 0.016
        i: 6 : 1.233 11.338 0 0.016
      Summary for k,r: 11,8
      BENCH-INNER: 1.58029 11.2744 0 0.016
    r: 9, seed: 13
        i: 0 : 1.404 11.093 0 0.016
        i: 1 : 1.233 11.077 0 0.016
        i: 2 : 1.233 11.309 0 0.016
        i: 3 : 1.233 10.733 0 0.016
        i: 4 : 1.233 11.169 0 0.016
        i: 5 : 1.217 10.654 0 0.016
        i: 6 : 1.217 10.576 0 0.016
      Summary for k,r: 11,9
      BENCH-INNER: 1.57986 10.9444 0 0.016
  Summary for k 11 in scenario 1 over 10 rounds: 
  BENCH: 11 1 2048 1.58846 11.1851 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 1.341 11.403 0 0.016
        i: 1 : 1.154 10.858 0 0.016
        i: 2 : 1.155 11.667 0 0.016
        i: 3 : 1.123 10.452 0 0.016
        i: 4 : 1.154 11.235 0 0.016
        i: 5 : 1.108 10.218 0 0.016
        i: 6 : 1.17 11.56 0 0.016
      Summary for k,r: 11,0
      BENCH-INNER: 1.48414 11.0561 0 0.016
    r: 1, seed: 5
        i: 0 : 1.358 11.418 0 0.016
        i: 1 : 1.232 13.089 0 0.016
        i: 2 : 1.233 12.012 0 0.016
        i: 3 : 1.17 11.247 0 0.016
        i: 4 : 1.217 12.51 0 0.016
        i: 5 : 1.232 12.323 0 0.016
        i: 6 : 1.233 12.028 0 0.016
      Summary for k,r: 11,1
      BENCH-INNER: 1.53529 12.0896 0 0.016
    r: 2, seed: 6
        i: 0 : 1.357 11.449 0 0.016
        i: 1 : 1.17 11.249 0 0.016
        i: 2 : 1.139 10.872 0 0.016
        i: 3 : 1.216 12.434 0 0.016
        i: 4 : 1.17 12.154 0 0.016
        i: 5 : 1.185 11.452 0 0.016
        i: 6 : 1.217 12.136 0 0.016
      Summary for k,r: 11,2
      BENCH-INNER: 1.50471 11.678 0 0.016
    r: 3, seed: 7
        i: 0 : 1.31 11.168 0 0.016
        i: 1 : 1.107 11.093 0 0.016
        i: 2 : 1.155 11.623 0 0.016
        i: 3 : 1.139 11.231 0 0.016
        i: 4 : 1.139 11.187 0 0.016
        i: 5 : 1.124 10.782 0 0.016
        i: 6 : 1.139 11.091 0 0.016
      Summary for k,r: 11,3
      BENCH-INNER: 1.455 11.1679 0 0.016
    r: 4, seed: 8
        i: 0 : 1.263 10.561 0 0.016
        i: 1 : 1.186 13.134 0 0.016
        i: 2 : 1.138 11.809 0 0.016
        i: 3 : 1.092 10.279 0 0.016
        i: 4 : 1.17 12.479 0 0.016
        i: 5 : 1.139 10.982 0 0.016
        i: 6 : 1.139 11.278 0 0.016
      Summary for k,r: 11,4
      BENCH-INNER: 1.473 11.5031 0 0.016
    r: 5, seed: 9
        i: 0 : 1.436 11.512 0 0.016
        i: 1 : 1.295 12.169 0 0.016
        i: 2 : 1.248 10.717 0 0.016
        i: 3 : 1.263 11.59 0 0.016
        i: 4 : 1.279 11.685 0 0.016
        i: 5 : 1.279 12.028 0 0.016
        i: 6 : 1.31 11.84 0 0.016
      Summary for k,r: 11,5
      BENCH-INNER: 1.64443 11.6487 0 0.016
    r: 6, seed: 10
        i: 0 : 1.264 11.044 0 0.016
        i: 1 : 1.108 11.699 0 0.016
        i: 2 : 1.092 11.498 0 0.016
        i: 3 : 1.092 11.028 0 0.016
        i: 4 : 1.092 11.045 0 0.016
        i: 5 : 1.092 11.093 0 0.016
        i: 6 : 1.076 11.185 0 0.016
      Summary for k,r: 11,6
      BENCH-INNER: 1.36557 11.2274 0 0.016
    r: 7, seed: 11
        i: 0 : 1.466 12.309 0 0.016
        i: 1 : 1.295 11.717 0 0.016
        i: 2 : 1.263 11.888 0 0.016
        i: 3 : 1.279 11.654 0 0.016
        i: 4 : 1.201 10.825 0 0.016
        i: 5 : 1.295 12.078 0 0.016
        i: 6 : 1.279 11.747 0 0.016
      Summary for k,r: 11,7
      BENCH-INNER: 1.60886 11.7454 0 0.016
    r: 8, seed: 12
        i: 0 : 1.357 10.859 0 0.016
        i: 1 : 1.154 10.985 0 0.016
        i: 2 : 1.216 12.543 0 0.016
        i: 3 : 1.186 10.811 0 0.016
        i: 4 : 1.17 10.984 0 0.016
        i: 5 : 1.17 10.763 0 0.016
        i: 6 : 1.217 11.793 0 0.016
      Summary for k,r: 11,8
      BENCH-INNER: 1.506 11.2483 0 0.016
    r: 9, seed: 13
        i: 0 : 1.294 10.967 0 0.016
        i: 1 : 1.107 10.609 0 0.016
        i: 2 : 1.124 11.262 0 0.016
        i: 3 : 1.076 10.328 0 0.016
        i: 4 : 1.107 10.593 0 0.016
        i: 5 : 1.139 11.466 0 0.016
        i: 6 : 1.155 11.855 0 0.016
      Summary for k,r: 11,9
      BENCH-INNER: 1.44014 11.0114 0 0.016
  Summary for k 11 in scenario 2 over 10 rounds: 
  BENCH: 11 2 2048 1.50171 11.4376 0 0.016
k(n): 12(4096)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 2.122 9.655 0 0.016
        i: 1 : 1.732 13.01 0 0.016
        i: 2 : 1.747 10.453 0 0.016
        i: 3 : 1.731 8.096 0 0.016
        i: 4 : 1.747 11.06 0 0.016
        i: 5 : 1.763 6.539 0 0.016
        i: 6 : 1.701 9.379 0 0.016
      Summary for k,r: 12,0
      BENCH-INNER: 2.19686 9.74171 0 0.016
  Summary for k 12 in scenario 0 over 1 rounds: 
  BENCH: 12 0 4096 2.19686 9.74171 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 2.901 12.155 0 0.016
        i: 1 : 2.589 12.451 0 0.016
        i: 2 : 2.574 12.464 0 0.016
        i: 3 : 2.543 11.762 0 0.016
        i: 4 : 2.558 12.511 0 0.016
        i: 5 : 2.652 13.525 0 0.016
        i: 6 : 2.558 12.199 0 0.016
      Summary for k,r: 12,0
      BENCH-INNER: 3.296 12.4381 0 0.016
    r: 1, seed: 5
        i: 0 : 2.901 12.059 0 0.016
        i: 1 : 2.543 11.716 0 0.016
        i: 2 : 2.59 12.465 0 0.016
        i: 3 : 2.543 11.842 0 0.016
        i: 4 : 2.559 12.027 0 0.016
        i: 5 : 2.574 12.746 0 0.016
        i: 6 : 2.589 12.292 0 0.016
      Summary for k,r: 12,1
      BENCH-INNER: 3.28514 12.1639 0 0.016
    r: 2, seed: 6
        i: 0 : 2.839 11.513 0 0.016
        i: 1 : 2.558 12.372 0 0.016
        i: 2 : 2.574 12.278 0 0.016
        i: 3 : 2.668 13.791 0 0.016
        i: 4 : 2.59 12.824 0 0.016
        i: 5 : 2.59 12.511 0 0.016
        i: 6 : 2.62 13.011 0 0.016
      Summary for k,r: 12,2
      BENCH-INNER: 3.35214 12.6143 0 0.016
    r: 3, seed: 7
        i: 0 : 2.901 12.137 0 0.016
        i: 1 : 2.606 12.745 0 0.016
        i: 2 : 2.574 12.371 0 0.016
        i: 3 : 2.559 12.151 0 0.016
        i: 4 : 2.59 12.433 0 0.016
        i: 5 : 2.574 12.308 0 0.016
        i: 6 : 2.668 13.681 0 0.016
      Summary for k,r: 12,3
      BENCH-INNER: 3.32586 12.5466 0 0.016
    r: 4, seed: 8
        i: 0 : 2.917 12.326 0 0.016
        i: 1 : 2.558 12.356 0 0.016
        i: 2 : 2.558 12.138 0 0.016
        i: 3 : 2.527 11.701 0 0.016
        i: 4 : 2.589 12.823 0 0.016
        i: 5 : 2.683 14.164 0 0.016
        i: 6 : 2.559 11.919 0 0.016
      Summary for k,r: 12,4
      BENCH-INNER: 3.29829 12.4896 0 0.016
    r: 5, seed: 9
        i: 0 : 2.902 12.324 0 0.016
        i: 1 : 2.543 11.547 0 0.016
        i: 2 : 2.559 12.323 0 0.016
        i: 3 : 2.605 12.729 0 0.016
        i: 4 : 2.605 12.76 0 0.016
        i: 5 : 2.574 12.214 0 0.016
        i: 6 : 2.621 13.042 0 0.016
      Summary for k,r: 12,5
      BENCH-INNER: 3.31586 12.4199 0 0.016
    r: 6, seed: 10
        i: 0 : 2.917 12.371 0 0.016
        i: 1 : 2.59 12.807 0 0.016
        i: 2 : 2.559 11.997 0 0.016
        i: 3 : 2.543 12.059 0 0.016
        i: 4 : 2.606 12.791 0 0.016
        i: 5 : 2.558 11.903 0 0.016
        i: 6 : 2.637 13.432 0 0.016
      Summary for k,r: 12,6
      BENCH-INNER: 3.317 12.48 0 0.016
    r: 7, seed: 11
        i: 0 : 2.933 12.309 0 0.016
        i: 1 : 2.558 11.982 0 0.016
        i: 2 : 2.59 12.886 0 0.016
        i: 3 : 2.543 11.981 0 0.016
        i: 4 : 2.543 11.824 0 0.016
        i: 5 : 2.59 12.479 0 0.016
        i: 6 : 2.605 12.839 0 0.016
      Summary for k,r: 12,7
      BENCH-INNER: 3.27814 12.3286 0 0.016
    r: 8, seed: 12
        i: 0 : 2.901 12.309 0 0.016
        i: 1 : 2.527 11.78 0 0.016
        i: 2 : 2.558 12.121 0 0.016
        i: 3 : 2.558 11.856 0 0.016
        i: 4 : 2.527 11.621 0 0.016
        i: 5 : 2.59 12.371 0 0.016
        i: 6 : 2.528 11.777 0 0.016
      Summary for k,r: 12,8
      BENCH-INNER: 3.28543 11.9764 0 0.016
    r: 9, seed: 13
        i: 0 : 2.855 11.714 0 0.016
        i: 1 : 2.59 12.339 0 0.016
        i: 2 : 2.605 12.87 0 0.016
        i: 3 : 2.543 12.059 0 0.016
        i: 4 : 2.543 11.903 0 0.016
        i: 5 : 2.574 12.089 0 0.016
        i: 6 : 2.511 11.515 0 0.016
      Summary for k,r: 12,9
      BENCH-INNER: 3.305 12.0699 0 0.016
  Summary for k 12 in scenario 1 over 10 rounds: 
  BENCH: 12 1 4096 3.30589 12.3527 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 2.917 11.512 0 0.016
        i: 1 : 2.637 12.622 0 0.016
        i: 2 : 2.621 12.652 0 0.016
        i: 3 : 2.637 12.931 0 0.016
        i: 4 : 2.621 12.542 0 0.016
        i: 5 : 2.621 12.558 0 0.016
        i: 6 : 2.606 12.979 0 0.016
      Summary for k,r: 12,0
      BENCH-INNER: 3.30571 12.5423 0 0.016
    r: 1, seed: 5
        i: 0 : 2.995 13.026 0 0.016
        i: 1 : 2.605 12.386 0 0.016
        i: 2 : 2.683 13.275 0 0.016
        i: 3 : 2.668 12.904 0 0.016
        i: 4 : 2.652 13.417 0 0.016
        i: 5 : 2.637 13.212 0 0.016
        i: 6 : 2.714 13.495 0 0.016
      Summary for k,r: 12,1
      BENCH-INNER: 3.39371 13.1021 0 0.016
    r: 2, seed: 6
        i: 0 : 2.979 12.373 0 0.016
        i: 1 : 2.636 12.714 0 0.016
        i: 2 : 2.637 12.212 0 0.016
        i: 3 : 2.621 12.465 0 0.016
        i: 4 : 2.652 12.651 0 0.016
        i: 5 : 2.715 13.649 0 0.016
        i: 6 : 2.667 12.714 0 0.016
      Summary for k,r: 12,2
      BENCH-INNER: 3.372 12.6826 0 0.016
    r: 3, seed: 7
        i: 0 : 2.933 12.855 0 0.016
        i: 1 : 2.542 12.169 0 0.016
        i: 2 : 2.606 12.464 0 0.016
        i: 3 : 2.512 11.934 0 0.016
        i: 4 : 2.559 12.48 0 0.016
        i: 5 : 2.637 13.368 0 0.016
        i: 6 : 2.574 12.574 0 0.016
      Summary for k,r: 12,3
      BENCH-INNER: 3.27829 12.5491 0 0.016
    r: 4, seed: 8
        i: 0 : 2.855 12.822 0 0.016
        i: 1 : 2.464 12.058 0 0.016
        i: 2 : 2.465 11.965 0 0.016
        i: 3 : 2.574 13.602 0 0.016
        i: 4 : 2.511 12.262 0 0.016
        i: 5 : 2.48 12.371 0 0.016
        i: 6 : 2.433 11.918 0 0.016
      Summary for k,r: 12,4
      BENCH-INNER: 3.17929 12.4283 0 0.016
    r: 5, seed: 9
        i: 0 : 2.964 12.355 0 0.016
        i: 1 : 2.652 13.229 0 0.016
        i: 2 : 2.636 12.246 0 0.016
        i: 3 : 2.59 12.466 0 0.016
        i: 4 : 2.621 12.448 0 0.016
        i: 5 : 2.683 13.869 0 0.016
        i: 6 : 2.683 12.966 0 0.016
      Summary for k,r: 12,5
      BENCH-INNER: 3.39186 12.797 0 0.016
    r: 6, seed: 10
        i: 0 : 2.793 12.854 0 0.016
        i: 1 : 2.433 12.84 0 0.016
        i: 2 : 2.418 12.417 0 0.016
        i: 3 : 2.371 12.605 0 0.016
        i: 4 : 2.356 12.012 0 0.016
        i: 5 : 2.402 13.289 0 0.016
        i: 6 : 2.402 12.341 0 0.016
      Summary for k,r: 12,6
      BENCH-INNER: 3.03057 12.6226 0 0.016
    r: 7, seed: 11
        i: 0 : 3.026 12.54 0 0.016
        i: 1 : 2.652 12.73 0 0.016
        i: 2 : 2.668 12.698 0 0.016
        i: 3 : 2.605 12.105 0 0.016
        i: 4 : 2.636 12.605 0 0.016
        i: 5 : 2.652 13.4 0 0.016
        i: 6 : 2.621 12.137 0 0.016
      Summary for k,r: 12,7
      BENCH-INNER: 3.33429 12.6021 0 0.016
    r: 8, seed: 12
        i: 0 : 2.964 13.198 0 0.016
        i: 1 : 2.621 12.574 0 0.016
        i: 2 : 2.606 12.948 0 0.016
        i: 3 : 2.574 11.98 0 0.016
        i: 4 : 2.543 11.419 0 0.016
        i: 5 : 2.636 12.918 0 0.016
        i: 6 : 2.621 12.402 0 0.016
      Summary for k,r: 12,8
      BENCH-INNER: 3.33814 12.4913 0 0.016
    r: 9, seed: 13
        i: 0 : 2.964 12.964 0 0.016
        i: 1 : 2.574 12.058 0 0.016
        i: 2 : 2.605 13.088 0 0.016
        i: 3 : 2.543 12.058 0 0.016
        i: 4 : 2.527 11.871 0 0.016
        i: 5 : 2.558 12.542 0 0.016
        i: 6 : 2.59 12.744 0 0.016
      Summary for k,r: 12,9
      BENCH-INNER: 3.31 12.475 0 0.016
  Summary for k 12 in scenario 2 over 10 rounds: 
  BENCH: 12 2 4096 3.29339 12.6292 0 0.016
k(n): 13(8192)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 4.399 10.672 0 0.016
        i: 1 : 3.65 9.048 0 0.016
        i: 2 : 3.635 9.313 0 0.016
        i: 3 : 3.666 5.742 0 0.016
        i: 4 : 3.666 10.499 0 0.016
        i: 5 : 3.619 11.842 0 0.016
        i: 6 : 3.603 9.517 0 0.016
      Summary for k,r: 13,0
      BENCH-INNER: 4.93329 9.519 0 0.016
  Summary for k 13 in scenario 0 over 1 rounds: 
  BENCH: 13 0 8192 4.93329 9.519 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 6.022 13.493 0 0.016
        i: 1 : 5.382 14.01 0 0.016
        i: 2 : 5.241 13.152 0 0.016
        i: 3 : 5.414 14.072 0 0.016
        i: 4 : 5.398 14.258 0 0.016
        i: 5 : 5.694 14.619 0 0.016
        i: 6 : 5.367 14.165 0 0.016
      Summary for k,r: 13,0
      BENCH-INNER: 6.84457 13.967 0 0.016
    r: 1, seed: 5
        i: 0 : 6.38 13.979 0 0.016
        i: 1 : 5.351 13.619 0 0.016
        i: 2 : 5.336 13.524 0 0.016
        i: 3 : 5.288 13.417 0 0.016
        i: 4 : 5.429 14.213 0 0.016
        i: 5 : 5.397 14.149 0 0.016
        i: 6 : 5.444 14.523 0 0.016
      Summary for k,r: 13,1
      BENCH-INNER: 6.95286 13.9177 0 0.016
    r: 2, seed: 6
        i: 0 : 5.928 17.331 0 0.016
        i: 1 : 5.304 17.595 0 0.016
        i: 2 : 5.304 17.504 0 0.016
        i: 3 : 5.351 18.017 0 0.016
        i: 4 : 5.507 18.953 0 0.016
        i: 5 : 5.397 18.206 0 0.016
        i: 6 : 5.35 17.892 0 0.016
      Summary for k,r: 13,2
      BENCH-INNER: 6.80671 17.9283 0 0.016
    r: 3, seed: 7
        i: 0 : 6.084 13.745 0 0.016
        i: 1 : 5.522 14.897 0 0.016
        i: 2 : 5.319 13.369 0 0.016
        i: 3 : 5.382 13.774 0 0.016
        i: 4 : 5.507 14.803 0 0.016
        i: 5 : 5.382 13.838 0 0.016
        i: 6 : 5.382 13.79 0 0.016
      Summary for k,r: 13,3
      BENCH-INNER: 6.85214 14.0309 0 0.016
    r: 4, seed: 8
        i: 0 : 6.099 13.995 0 0.016
        i: 1 : 5.273 13.151 0 0.016
        i: 2 : 5.523 14.808 0 0.016
        i: 3 : 5.413 14.306 0 0.016
        i: 4 : 5.367 13.695 0 0.016
        i: 5 : 5.429 14.353 0 0.016
        i: 6 : 5.319 13.463 0 0.016
      Summary for k,r: 13,4
      BENCH-INNER: 6.8 13.9673 0 0.016
    r: 5, seed: 9
        i: 0 : 6.131 18.594 0 0.016
        i: 1 : 5.476 17.769 0 0.016
        i: 2 : 5.382 18.361 0 0.016
        i: 3 : 5.382 17.924 0 0.016
        i: 4 : 5.429 18.376 0 0.016
        i: 5 : 5.304 17.442 0 0.016
        i: 6 : 5.351 17.877 0 0.016
      Summary for k,r: 13,5
      BENCH-INNER: 6.86657 18.049 0 0.016
    r: 6, seed: 10
        i: 0 : 6.224 19.204 0 0.016
        i: 1 : 5.366 18.097 0 0.016
        i: 2 : 5.32 17.768 0 0.016
        i: 3 : 5.382 18.142 0 0.016
        i: 4 : 5.444 18.673 0 0.016
        i: 5 : 5.335 17.813 0 0.016
        i: 6 : 5.272 17.441 0 0.016
      Summary for k,r: 13,6
      BENCH-INNER: 6.85057 18.1626 0 0.016
    r: 7, seed: 11
        i: 0 : 6.053 13.79 0 0.016
        i: 1 : 5.304 13.305 0 0.016
        i: 2 : 5.304 13.167 0 0.016
        i: 3 : 5.366 14.011 0 0.016
        i: 4 : 5.304 13.37 0 0.016
        i: 5 : 5.367 13.806 0 0.016
        i: 6 : 5.273 12.965 0 0.016
      Summary for k,r: 13,7
      BENCH-INNER: 6.79743 13.4877 0 0.016
    r: 8, seed: 12
        i: 0 : 6.068 13.822 0 0.016
        i: 1 : 5.475 14.68 0 0.016
        i: 2 : 5.366 13.808 0 0.016
        i: 3 : 5.366 13.869 0 0.016
        i: 4 : 5.413 14.057 0 0.016
        i: 5 : 5.46 14.273 0 0.016
        i: 6 : 5.398 14.104 0 0.016
      Summary for k,r: 13,8
      BENCH-INNER: 6.87957 14.0876 0 0.016
    r: 9, seed: 13
        i: 0 : 6.069 14.117 0 0.016
        i: 1 : 5.429 14.132 0 0.016
        i: 2 : 5.429 14.009 0 0.016
        i: 3 : 5.413 14.057 0 0.016
        i: 4 : 5.429 14.322 0 0.016
        i: 5 : 5.444 14.148 0 0.016
        i: 6 : 5.382 13.947 0 0.016
      Summary for k,r: 13,9
      BENCH-INNER: 6.91757 14.1046 0 0.016
  Summary for k 13 in scenario 1 over 10 rounds: 
  BENCH: 13 1 8192 6.8568 15.1703 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 6.193 13.416 0 0.016
        i: 1 : 5.522 14.244 0 0.016
        i: 2 : 5.585 14.539 0 0.016
        i: 3 : 5.507 13.667 0 0.016
        i: 4 : 5.569 14.727 0 0.016
        i: 5 : 5.492 13.991 0 0.016
        i: 6 : 5.507 13.741 0 0.016
      Summary for k,r: 13,0
      BENCH-INNER: 7.029 14.0464 0 0.016
    r: 1, seed: 5
        i: 0 : 6.256 14.773 0 0.016
        i: 1 : 5.554 14.008 0 0.016
        i: 2 : 5.475 13.868 0 0.016
        i: 3 : 5.522 14.041 0 0.016
        i: 4 : 5.491 13.791 0 0.016
        i: 5 : 5.507 14.336 0 0.016
        i: 6 : 5.57 13.867 0 0.016
      Summary for k,r: 13,1
      BENCH-INNER: 6.997 14.0977 0 0.016
    r: 2, seed: 6
        i: 0 : 6.349 14.212 0 0.016
        i: 1 : 5.445 13.446 0 0.016
        i: 2 : 5.413 13.354 0 0.016
        i: 3 : 5.507 14.225 0 0.016
        i: 4 : 5.57 14.601 0 0.016
        i: 5 : 5.569 14.242 0 0.016
        i: 6 : 5.523 13.508 0 0.016
      Summary for k,r: 13,2
      BENCH-INNER: 7.10714 13.9411 0 0.016
    r: 3, seed: 7
        i: 0 : 6.099 13.261 0 0.016
        i: 1 : 5.522 13.76 0 0.016
        i: 2 : 5.398 13.961 0 0.016
        i: 3 : 5.491 14.447 0 0.016
        i: 4 : 5.506 14.96 0 0.016
        i: 5 : 5.475 14.071 0 0.016
        i: 6 : 5.46 13.853 0 0.016
      Summary for k,r: 13,3
      BENCH-INNER: 6.92143 14.0447 0 0.016
    r: 4, seed: 8
        i: 0 : 6.286 14.805 0 0.016
        i: 1 : 5.538 14.433 0 0.016
        i: 2 : 5.46 13.32 0 0.016
        i: 3 : 5.585 13.994 0 0.016
        i: 4 : 5.444 13.837 0 0.016
        i: 5 : 5.507 13.727 0 0.016
        i: 6 : 5.663 15.256 0 0.016
      Summary for k,r: 13,4
      BENCH-INNER: 7.09143 14.196 0 0.016
    r: 5, seed: 9
        i: 0 : 6.318 14.631 0 0.016
        i: 1 : 5.522 14.243 0 0.016
        i: 2 : 5.476 14.149 0 0.016
        i: 3 : 5.663 15.443 0 0.016
        i: 4 : 5.491 13.728 0 0.016
        i: 5 : 5.413 14.133 0 0.016
        i: 6 : 5.445 13.414 0 0.016
      Summary for k,r: 13,5
      BENCH-INNER: 7.00629 14.2487 0 0.016
    r: 6, seed: 10
        i: 0 : 6.084 13.961 0 0.016
        i: 1 : 5.351 15.115 0 0.016
        i: 2 : 6.599 15.085 0 0.016
        i: 3 : 5.538 14.696 0 0.016
        i: 4 : 5.351 13.916 0 0.016
        i: 5 : 5.398 14.04 0 0.016
        i: 6 : 5.397 13.87 0 0.016
      Summary for k,r: 13,6
      BENCH-INNER: 7.109 14.3833 0 0.016
    r: 7, seed: 11
        i: 0 : 6.365 14.415 0 0.016
        i: 1 : 5.616 15.133 0 0.016
        i: 2 : 5.413 13.697 0 0.016
        i: 3 : 5.538 13.728 0 0.016
        i: 4 : 5.585 15.193 0 0.016
        i: 5 : 5.507 13.54 0 0.016
        i: 6 : 5.554 14.274 0 0.016
      Summary for k,r: 13,7
      BENCH-INNER: 7.026 14.2829 0 0.016
    r: 8, seed: 12
        i: 0 : 6.146 13.618 0 0.016
        i: 1 : 5.476 14.195 0 0.016
        i: 2 : 5.507 13.898 0 0.016
        i: 3 : 5.538 14.039 0 0.016
        i: 4 : 5.46 14.04 0 0.016
        i: 5 : 5.397 13.525 0 0.016
        i: 6 : 5.553 13.744 0 0.016
      Summary for k,r: 13,8
      BENCH-INNER: 7.00243 13.8656 0 0.016
    r: 9, seed: 13
        i: 0 : 6.116 13.259 0 0.016
        i: 1 : 5.554 14.431 0 0.016
        i: 2 : 5.491 13.43 0 0.016
        i: 3 : 5.522 14.009 0 0.016
        i: 4 : 5.476 13.759 0 0.016
        i: 5 : 5.413 13.354 0 0.016
        i: 6 : 5.57 14.71 0 0.016
      Summary for k,r: 13,9
      BENCH-INNER: 6.99571 13.8503 0 0.016
  Summary for k 13 in scenario 2 over 10 rounds: 
  BENCH: 13 2 8192 7.02854 14.0957 0 0.016
k(n): 14(16384)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 9.079 10.686 0 0.016
        i: 1 : 7.706 12.245 0 0.016
        i: 2 : 7.551 9.937 0 0.016
        i: 3 : 7.52 9.468 0 0.016
        i: 4 : 7.597 16.164 0 0.016
        i: 5 : 7.613 10.872 0 0.016
        i: 6 : 7.676 10.75 0 0.016
      Summary for k,r: 14,0
      BENCH-INNER: 11.5023 11.446 0 0.016
  Summary for k 14 in scenario 0 over 1 rounds: 
  BENCH: 14 0 16384 11.5023 11.446 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 12.496 14.913 0 0.016
        i: 1 : 11.185 15.367 0 0.016
        i: 2 : 11.123 15.291 0 0.016
        i: 3 : 11.232 15.522 0 0.016
        i: 4 : 11.201 15.411 0 0.016
        i: 5 : 11.014 14.741 0 0.016
        i: 6 : 11.326 15.974 0 0.016
      Summary for k,r: 14,0
      BENCH-INNER: 14.0821 15.317 0 0.016
    r: 1, seed: 5
        i: 0 : 12.465 15.226 0 0.016
        i: 1 : 11.139 15.32 0 0.016
        i: 2 : 11.186 15.46 0 0.016
        i: 3 : 11.108 15.273 0 0.016
        i: 4 : 11.357 16.13 0 0.016
        i: 5 : 11.185 15.382 0 0.016
        i: 6 : 11.154 15.165 0 0.016
      Summary for k,r: 14,1
      BENCH-INNER: 14.1476 15.4223 0 0.016
    r: 2, seed: 6
        i: 0 : 12.402 14.681 0 0.016
        i: 1 : 11.466 16.458 0 0.016
        i: 2 : 10.983 14.726 0 0.016
        i: 3 : 11.154 15.303 0 0.016
        i: 4 : 11.139 15.353 0 0.016
        i: 5 : 11.045 14.805 0 0.016
        i: 6 : 10.936 14.57 0 0.016
      Summary for k,r: 14,2
      BENCH-INNER: 14.0026 15.128 0 0.016
    r: 3, seed: 7
        i: 0 : 12.48 15.288 0 0.016
        i: 1 : 11.076 14.959 0 0.016
        i: 2 : 11.138 15.101 0 0.016
        i: 3 : 11.091 14.868 0 0.016
        i: 4 : 11.279 15.725 0 0.016
        i: 5 : 10.982 14.523 0 0.016
        i: 6 : 11.045 14.789 0 0.016
      Summary for k,r: 14,3
      BENCH-INNER: 14.0917 15.0361 0 0.016
    r: 4, seed: 8
        i: 0 : 12.495 15.367 0 0.016
        i: 1 : 11.06 14.742 0 0.016
        i: 2 : 11.045 14.728 0 0.016
        i: 3 : 11.31 15.786 0 0.016
        i: 4 : 11.31 15.945 0 0.016
        i: 5 : 11.295 15.834 0 0.016
        i: 6 : 11.045 14.992 0 0.016
      Summary for k,r: 14,4
      BENCH-INNER: 14.1897 15.342 0 0.016
    r: 5, seed: 9
        i: 0 : 12.636 15.069 0 0.016
        i: 1 : 11.06 14.962 0 0.016
        i: 2 : 11.372 16.193 0 0.016
        i: 3 : 11.029 14.697 0 0.016
        i: 4 : 10.936 14.414 0 0.016
        i: 5 : 11.03 14.773 0 0.016
        i: 6 : 11.264 15.631 0 0.016
      Summary for k,r: 14,5
      BENCH-INNER: 14.1094 15.1056 0 0.016
    r: 6, seed: 10
        i: 0 : 12.449 15.303 0 0.016
        i: 1 : 11.076 15.101 0 0.016
        i: 2 : 11.248 15.741 0 0.016
        i: 3 : 11.091 15.225 0 0.016
        i: 4 : 11.076 14.942 0 0.016
        i: 5 : 11.17 15.225 0 0.016
        i: 6 : 11.108 15.101 0 0.016
      Summary for k,r: 14,6
      BENCH-INNER: 14.1709 15.234 0 0.016
    r: 7, seed: 11
        i: 0 : 12.495 15.071 0 0.016
        i: 1 : 11.42 16.441 0 0.016
        i: 2 : 11.045 14.882 0 0.016
        i: 3 : 11.123 15.193 0 0.016
        i: 4 : 11.466 16.522 0 0.016
        i: 5 : 10.998 14.647 0 0.016
        i: 6 : 11.092 14.944 0 0.016
      Summary for k,r: 14,7
      BENCH-INNER: 14.123 15.3857 0 0.016
    r: 8, seed: 12
        i: 0 : 12.558 15.147 0 0.016
        i: 1 : 11.295 15.82 0 0.016
        i: 2 : 11.06 14.961 0 0.016
        i: 3 : 11.076 14.976 0 0.016
        i: 4 : 11.606 17.13 0 0.016
        i: 5 : 11.154 15.397 0 0.016
        i: 6 : 11.248 15.567 0 0.016
      Summary for k,r: 14,8
      BENCH-INNER: 14.1111 15.5711 0 0.016
    r: 9, seed: 13
        i: 0 : 12.402 14.759 0 0.016
        i: 1 : 11.372 15.805 0 0.016
        i: 2 : 11.014 14.712 0 0.016
        i: 3 : 11.186 15.365 0 0.016
        i: 4 : 11.185 15.381 0 0.016
        i: 5 : 11.107 15.163 0 0.016
        i: 6 : 11.045 14.802 0 0.016
      Summary for k,r: 14,9
      BENCH-INNER: 14.1071 15.141 0 0.016
  Summary for k 14 in scenario 1 over 10 rounds: 
  BENCH: 14 1 16384 14.1135 15.2683 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 13.01 15.27 0 0.016
        i: 1 : 11.544 15.631 0 0.016
        i: 2 : 11.435 15.178 0 0.016
        i: 3 : 11.451 15.241 0 0.016
        i: 4 : 11.544 15.569 0 0.016
        i: 5 : 11.732 15.693 0 0.016
        i: 6 : 11.591 15.288 0 0.016
      Summary for k,r: 14,0
      BENCH-INNER: 14.6441 15.41 0 0.016
    r: 1, seed: 5
        i: 0 : 12.792 15.352 0 0.016
        i: 1 : 11.841 17.222 0 0.016
        i: 2 : 11.419 15.662 0 0.016
        i: 3 : 11.419 15.507 0 0.016
        i: 4 : 11.513 15.102 0 0.016
        i: 5 : 11.326 15.351 0 0.016
        i: 6 : 11.498 15.506 0 0.016
      Summary for k,r: 14,1
      BENCH-INNER: 14.5729 15.6717 0 0.016
    r: 2, seed: 6
        i: 0 : 13.151 15.802 0 0.016
        i: 1 : 11.669 16.318 0 0.016
        i: 2 : 11.435 15.194 0 0.016
        i: 3 : 11.809 16.895 0 0.016
        i: 4 : 11.512 16.147 0 0.016
        i: 5 : 11.247 14.836 0 0.016
        i: 6 : 11.685 16.176 0 0.016
      Summary for k,r: 14,2
      BENCH-INNER: 14.6579 15.9097 0 0.016
    r: 3, seed: 7
        i: 0 : 12.73 14.68 0 0.016
        i: 1 : 11.388 15.242 0 0.016
        i: 2 : 11.45 15.163 0 0.016
        i: 3 : 11.404 15.818 0 0.016
        i: 4 : 11.56 15.49 0 0.016
        i: 5 : 11.809 16.83 0 0.016
        i: 6 : 11.528 15.755 0 0.016
      Summary for k,r: 14,3
      BENCH-INNER: 14.5036 15.5683 0 0.016
    r: 4, seed: 8
        i: 0 : 12.839 15.132 0 0.016
        i: 1 : 11.512 15.773 0 0.016
        i: 2 : 11.513 15.429 0 0.016
        i: 3 : 11.7 16.708 0 0.016
        i: 4 : 11.606 16.553 0 0.016
        i: 5 : 11.45 15.038 0 0.016
        i: 6 : 11.544 15.645 0 0.016
      Summary for k,r: 14,4
      BENCH-INNER: 14.5927 15.754 0 0.016
    r: 5, seed: 9
        i: 0 : 12.932 15.537 0 0.016
        i: 1 : 11.31 14.82 0 0.016
        i: 2 : 11.544 15.305 0 0.016
        i: 3 : 11.481 15.584 0 0.016
        i: 4 : 11.528 15.477 0 0.016
        i: 5 : 11.498 14.929 0 0.016
        i: 6 : 11.513 15.444 0 0.016
      Summary for k,r: 14,5
      BENCH-INNER: 14.6976 15.2994 0 0.016
    r: 6, seed: 10
        i: 0 : 12.699 14.648 0 0.016
        i: 1 : 11.404 15.242 0 0.016
        i: 2 : 11.388 15.194 0 0.016
        i: 3 : 11.684 16.677 0 0.016
        i: 4 : 11.325 15.289 0 0.016
        i: 5 : 11.747 16.644 0 0.016
        i: 6 : 11.357 15.475 0 0.016
      Summary for k,r: 14,6
      BENCH-INNER: 14.4967 15.5956 0 0.016
    r: 7, seed: 11
        i: 0 : 12.995 15.571 0 0.016
        i: 1 : 11.466 14.944 0 0.016
        i: 2 : 11.279 14.821 0 0.016
        i: 3 : 11.295 14.757 0 0.016
        i: 4 : 11.56 15.756 0 0.016
        i: 5 : 11.263 14.586 0 0.016
        i: 6 : 11.918 16.396 0 0.016
      Summary for k,r: 14,7
      BENCH-INNER: 14.6313 15.2616 0 0.016
    r: 8, seed: 12
        i: 0 : 13.197 16.195 0 0.016
        i: 1 : 11.263 14.82 0 0.016
        i: 2 : 11.669 16.3 0 0.016
        i: 3 : 11.606 15.633 0 0.016
        i: 4 : 11.513 15.646 0 0.016
        i: 5 : 11.56 15.85 0 0.016
        i: 6 : 11.404 15.413 0 0.016
      Summary for k,r: 14,8
      BENCH-INNER: 14.5846 15.6939 0 0.016
    r: 9, seed: 13
        i: 0 : 12.792 14.399 0 0.016
        i: 1 : 11.419 15.117 0 0.016
        i: 2 : 11.357 15.163 0 0.016
        i: 3 : 11.622 16.285 0 0.016
        i: 4 : 11.373 15.241 0 0.016
        i: 5 : 11.404 14.945 0 0.016
        i: 6 : 11.544 15.771 0 0.016
      Summary for k,r: 14,9
      BENCH-INNER: 14.5154 15.2744 0 0.016
  Summary for k 14 in scenario 2 over 10 rounds: 
  BENCH: 14 2 16384 14.5897 15.5439 0 0.016
k(n): 15(32768)
  s: 0(ON_UNIT_CIRC_W_CENTER)
    r: 0, seed: 4
        i: 0 : 18.97 12.153 0 0.016
        i: 1 : 15.912 6.365 0 0.016
        i: 2 : 15.631 10.451 0 0.016
        i: 3 : 16.084 14.274 0 0.016
        i: 4 : 15.974 14.149 0 0.016
        i: 5 : 15.975 11.606 0 0.016
        i: 6 : 15.819 9.594 0 0.016
      Summary for k,r: 15,0
      BENCH-INNER: 26.6179 11.2274 0 0.016
  Summary for k 15 in scenario 0 over 1 rounds: 
  BENCH: 15 0 32768 26.6179 11.2274 0 0.016
  s: 1(RANDOM_IN_UNIT_SQUARE)
    r: 0, seed: 4
        i: 0 : 25.569 16.285 0 0.016
        i: 1 : 22.823 16.176 0 0.016
        i: 2 : 22.761 16.084 0 0.016
        i: 3 : 23.213 17.019 0 0.016
        i: 4 : 23.229 16.941 0 0.016
        i: 5 : 22.948 16.424 0 0.016
        i: 6 : 23.681 17.939 0 0.016
      Summary for k,r: 15,0
      BENCH-INNER: 29.5606 16.6954 0 0.016
    r: 1, seed: 5
        i: 0 : 25.599 16.412 0 0.016
        i: 1 : 23.026 16.662 0 0.016
        i: 2 : 23.416 17.455 0 0.016
        i: 3 : 23.51 17.641 0 0.016
        i: 4 : 23.665 17.878 0 0.016
        i: 5 : 23.447 17.489 0 0.016
        i: 6 : 22.745 16.132 0 0.016
      Summary for k,r: 15,1
      BENCH-INNER: 29.3087 17.0956 0 0.016
    r: 2, seed: 6
        i: 0 : 25.943 16.645 0 0.016
        i: 1 : 23.197 16.911 0 0.016
        i: 2 : 23.119 16.771 0 0.016
        i: 3 : 23.026 16.629 0 0.016
        i: 4 : 22.839 16.07 0 0.016
        i: 5 : 23.182 16.925 0 0.016
        i: 6 : 23.104 16.77 0 0.016
      Summary for k,r: 15,2
      BENCH-INNER: 28.9931 16.6744 0 0.016
    r: 3, seed: 7
        i: 0 : 25.927 16.819 0 0.016
        i: 1 : 22.776 16.21 0 0.016
        i: 2 : 22.932 16.457 0 0.016
        i: 3 : 23.119 16.833 0 0.016
        i: 4 : 22.995 16.457 0 0.016
        i: 5 : 23.525 17.613 0 0.016
        i: 6 : 22.792 16.068 0 0.016
      Summary for k,r: 15,3
      BENCH-INNER: 29.007 16.6367 0 0.016
    r: 4, seed: 8
        i: 0 : 26.099 17.222 0 0.016
        i: 1 : 23.025 16.677 0 0.016
        i: 2 : 22.963 16.38 0 0.016
        i: 3 : 23.057 16.597 0 0.016
        i: 4 : 23.057 16.723 0 0.016
        i: 5 : 22.933 16.567 0 0.016
        i: 6 : 22.73 16.083 0 0.016
      Summary for k,r: 15,4
      BENCH-INNER: 29.0561 16.607 0 0.016
    r: 5, seed: 9
        i: 0 : 25.943 16.784 0 0.016
        i: 1 : 23.369 17.253 0 0.016
        i: 2 : 22.995 16.63 0 0.016
        i: 3 : 23.12 16.8 0 0.016
        i: 4 : 23.791 18.064 0 0.016
        i: 5 : 23.166 16.833 0 0.016
        i: 6 : 23.197 17.021 0 0.016
      Summary for k,r: 15,5
      BENCH-INNER: 29.3024 17.055 0 0.016
    r: 6, seed: 10
        i: 0 : 25.725 16.475 0 0.016
        i: 1 : 23.4 17.349 0 0.016
        i: 2 : 23.166 16.879 0 0.016
        i: 3 : 22.948 16.441 0 0.016
        i: 4 : 22.995 16.582 0 0.016
        i: 5 : 23.057 16.66 0 0.016
        i: 6 : 22.917 16.489 0 0.016
      Summary for k,r: 15,6
      BENCH-INNER: 29.0433 16.6964 0 0.016
    r: 7, seed: 11
        i: 0 : 26.006 17.003 0 0.016
        i: 1 : 23.103 16.754 0 0.016
        i: 2 : 22.823 16.287 0 0.016
        i: 3 : 23.01 16.646 0 0.016
        i: 4 : 23.307 17.114 0 0.016
        i: 5 : 22.948 16.488 0 0.016
        i: 6 : 23.073 16.739 0 0.016
      Summary for k,r: 15,7
      BENCH-INNER: 29.0521 16.7187 0 0.016
    r: 8, seed: 12
        i: 0 : 25.568 15.944 0 0.016
        i: 1 : 22.933 16.426 0 0.016
        i: 2 : 22.886 16.332 0 0.016
        i: 3 : 26.037 16.848 0 0.016
        i: 4 : 23.229 16.925 0 0.016
        i: 5 : 23.088 16.723 0 0.016
        i: 6 : 22.916 16.348 0 0.016
      Summary for k,r: 15,8
      BENCH-INNER: 29.3311 16.5066 0 0.016
    r: 9, seed: 13
        i: 0 : 25.771 16.708 0 0.016
        i: 1 : 22.62 15.835 0 0.016
        i: 2 : 23.229 17.113 0 0.016
        i: 3 : 22.948 16.551 0 0.016
        i: 4 : 23.057 16.739 0 0.016
        i: 5 : 23.447 17.534 0 0.016
        i: 6 : 23.259 17.111 0 0.016
      Summary for k,r: 15,9
      BENCH-INNER: 29.1699 16.7987 0 0.016
  Summary for k 15 in scenario 1 over 10 rounds: 
  BENCH: 15 1 32768 29.1824 16.7485 0 0.016
  s: 2(ON_CIRC_W_RANDOM_OUTLIERS)
    r: 0, seed: 4
        i: 0 : 26.614 16.613 0 0.016
        i: 1 : 23.759 16.848 0 0.016
        i: 2 : 23.571 16.412 0 0.016
        i: 3 : 23.759 16.66 0 0.016
        i: 4 : 23.743 16.77 0 0.016
        i: 5 : 23.51 16.537 0 0.016
        i: 6 : 23.806 16.879 0 0.016
      Summary for k,r: 15,0
      BENCH-INNER: 30.0519 16.6741 0 0.016
    r: 1, seed: 5
        i: 0 : 27.222 18.314 0 0.016
        i: 1 : 23.759 16.958 0 0.016
        i: 2 : 24.071 17.641 0 0.016
        i: 3 : 23.713 16.691 0 0.016
        i: 4 : 23.697 17.628 0 0.016
        i: 5 : 23.853 17.034 0 0.016
        i: 6 : 23.806 17.019 0 0.016
      Summary for k,r: 15,1
      BENCH-INNER: 30.231 17.3264 0 0.016
    r: 2, seed: 6
        i: 0 : 26.504 16.444 0 0.016
        i: 1 : 23.447 16.053 0 0.016
        i: 2 : 23.821 16.535 0 0.016
        i: 3 : 23.743 16.582 0 0.016
        i: 4 : 23.509 16.629 0 0.016
        i: 5 : 23.587 16.6 0 0.016
        i: 6 : 24.102 17.24 0 0.016
      Summary for k,r: 15,2
      BENCH-INNER: 29.8589 16.5833 0 0.016
    r: 3, seed: 7
        i: 0 : 26.598 16.162 0 0.016
        i: 1 : 23.821 16.568 0 0.016
        i: 2 : 23.728 17.097 0 0.016
        i: 3 : 23.915 17.036 0 0.016
        i: 4 : 23.868 16.691 0 0.016
        i: 5 : 24.118 17.348 0 0.016
        i: 6 : 24.008 16.707 0 0.016
      Summary for k,r: 15,3
      BENCH-INNER: 30.1597 16.8013 0 0.016
    r: 4, seed: 8
        i: 0 : 26.583 16.349 0 0.016
        i: 1 : 23.853 16.723 0 0.016
        i: 2 : 23.977 17.145 0 0.016
        i: 3 : 24.258 17.409 0 0.016

